Energy Minimization in DAG Scheduling on MPSoCs at Run-Time: Theory and Practice

Static (offline) techniques for mapping applications given by task graphs to MPSoC systems often deliver overly pessimistic and thus suboptimal results w.r.t. exploiting time slack in order to minimize the energy consumption. This holds true in particular in case computation times of tasks may be workload-dependent and becoming known only at runtime or in case of conditionally executed tasks or scenarios. This paper studies and quantitatively evaluates different classes of algorithms for scheduling periodic applications given by task graphs (i.e., DAGs) with precedence constraints and a global deadline on homogeneous MPSoCs purely at runtime on a per-instance base. We present and analyze algorithms providing provably optimal results as well as approximation algorithms with proven guarantees on the achieved energy savings. For problem instances taken from realistic embedded system benchmarks as well as synthetic scalable problems, we provide results on the computation time and quality of each algorithm to perform a) scheduling and b) voltage/speed assignments for each task at runtime. In our portfolio, we distinguish as well continuous and discrete speed (e.g., DVFS-related) assignment problems. In summary, the presented ties between theory (algorithmic complexity and optimality) and execution time analysis deliver important insights on the practical usability of the presented algorithms for runtime optimization of task scheduling and speed assignment on MPSoCs.

==> mapping-given.csv <==
IIIAOptimalEnergy,IIIALPestimationEnergy,IIIALPestimationSolverTime,IIIASPalgoEnergy,IIIASPalgoSolverTime,IIIACVXmappingEnergy,IIIACVXmappingSolverTime,IVAOptimalEnergy,IVAILPmappingEnergy,IVAILPmappingSolverTime,IVAROUNDINGmappingEnergy,IVAROUNDINGmappingSolverTime,perOverheadIVAROUNDINGmapping,mark,graph
  1.00, 95.54,  1.248,  1.00,  0.099,  1.00, 19.539, 17.19, 17.19, 16.476, 17.20,  0.063, 0.06,c,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
  1.00,453.25,  1.257,  1.00,  0.099,  1.00, 17.233, 79.59, 79.59, 24.588, 79.68,  0.097, 0.12,c,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
  1.00,167.83,  1.286,  1.00,  0.077,  1.00, 19.887, 25.87, 25.87, 13.575, 25.89,  0.092, 0.06,c,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
  1.00, 71.43,  1.177,  1.00,  0.091,  1.00, 19.759, 12.57, 12.57, 28.873, 12.58,  0.060, 0.07,c,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
  1.00,604.66,  1.164,  1.00,  0.064,  1.00, 14.900, 94.72, 94.72, 24.028, 94.90,  0.064, 0.19,c,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
  1.00, 36.50, 19.539,  1.00,  1.020,  1.00, 44.658, 52.64, 52.64,213.167, 52.69,  0.710, 0.09,e,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
  1.00,  9.60, 11.746,  1.00,  0.592,  1.00, 49.284, 13.33, 13.33,202.470, 13.40,  0.566, 0.52,e,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
  1.00,193.31, 18.225,  1.00,  1.236,  1.00, 89.031,184.48,184.48,208.965,184.77,  0.565, 0.16,e,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
  1.00, 12.98, 18.112,  1.00,  0.562,  1.00, 45.885, 17.07, 17.07,206.727, 17.16,  0.655, 0.55,e,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
  1.00, 19.68, 12.269,  1.00,  0.560,  1.00, 56.437, 23.00, 23.00,239.606, 23.14,  0.579, 0.62,e,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
  1.00,116.53,  0.716,  1.00,  0.030,  1.00, 13.798,  9.29,  9.29, 21.289,  9.31,  0.033, 0.21,b,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
  1.00,303.83,  0.750,  1.00,  0.032,  1.00, 17.317, 17.17, 17.17, 17.219, 17.22,  0.049, 0.31,b,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
  1.00,228.96,  0.753,  1.00,  0.047,  1.00, 18.306, 16.69, 16.69, 25.086, 16.73,  0.050, 0.25,b,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
  1.00,912.56,  0.764,  1.00,  0.034,  1.00, 12.549, 57.89, 57.89, 15.614, 58.23,  0.033, 0.59,b,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
  1.00,124.67,  0.731,  1.00,  0.031,  1.00, 12.054, 10.36, 10.36, 14.917, 10.39,  0.049, 0.28,b,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
  1.00, 19.53,  5.582,  1.00,  0.287,  1.00, 51.390,  9.69,  9.69,103.591,  9.82,  0.334, 1.40,d,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
  1.00, 19.76,  5.921,  1.00,  0.284,  1.00, 28.162, 10.11, 10.11,101.444, 10.25,  0.425, 1.35,d,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
  1.00, 23.13,  5.823,  1.00,  0.284,  1.00, 58.199, 12.06, 12.06,104.901, 12.22,  0.499, 1.30,d,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
  1.00, 18.94,  5.517,  1.00,  0.280,  1.00, 26.731, 10.47, 10.47,100.329, 10.59,  0.297, 1.21,d,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
  1.00, 14.89,  5.885,  1.00,  0.291,  1.00, 40.836,  8.27,  8.27, 97.513,  8.37,  0.281, 1.21,d,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
  1.00,  1.09,  0.376,  1.00,  0.015,  1.00, 11.681,  1.00,  1.00, 15.578,  1.05,  0.014, 4.26,a,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
  1.00,  1.32,  0.347,  1.00,  0.008,  1.00,  9.607,  1.01,  1.01, 18.303,  1.08,  0.012, 6.99,a,inputFiles/e3s-0.9/consumer-mocsyn.tgff
  1.00,  1.56,  0.310,  1.00,  0.028,  1.00,  9.962,  1.02,  1.02, 11.033,  1.09,  0.005, 6.75,a,inputFiles/e3s-0.9/networking-mocsyn.tgff
  1.00, 22.81,  0.262,  1.00,  0.022,  1.00, 10.738,  1.33,  1.33,  2.132,  1.52,  0.029,13.94,a,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
  1.00,  1.12,  0.383,   nan, 38.421,  1.00, 10.034,  1.06,  1.06, 12.740,  1.09, 10.299, 3.08,a,inputFiles/e3s-0.9/telecom-mocsyn.tgff


==> mapping-optimized.csv <==
cores,IIIAOptimalEnergy,IVAOptimalEnergy,IVBOptimalEnergy,IIIBCVXschedulingEnergy,IIIBCVXschedulingSolverTime,IVBILPschedulingEnergy,IVBILPschedulingSolverTime,IVBROUNDINGschedulingEnergy,IVBROUNDINGschedulingSolverTime,mark,graphClassInstance,graph
001,  0.75,  1.00,   1.58,   1.48,   8.66,   1.58,  10.40,   8.38,  10.18,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
002,  0.75,  1.00,   1.00,   0.75,  10.46,   1.00,   3.70,   4.33,   8.85,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
003,  0.75,  1.00,   1.00,   0.75,   9.45,   1.00,   4.41,   4.33,   9.09,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
004,  0.75,  1.00,   1.00,   0.75,   8.66,   1.00,   3.95,   4.33,   8.71,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
005,  0.75,  1.00,   1.00,   0.75,   8.73,   1.00,   4.12,   4.33,   8.34,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
006,  0.75,  1.00,    nan,   0.75,   8.77,    nan,    nan,   4.33,   8.31,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
007,  0.75,  1.00,    nan,   0.75,   8.24,    nan,    nan,   4.33,   8.49,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
008,  0.75,  1.00,    nan,   0.75,  12.21,    nan,    nan,   4.33,   8.43,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
009,  0.75,  1.00,    nan,   0.75,  10.25,    nan,    nan,   4.33,   9.59,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
010,  0.75,  1.00,    nan,   0.75,   8.21,    nan,    nan,   4.33,   7.83,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
011,  0.75,  1.00,    nan,   0.75,   9.10,    nan,    nan,   4.33,   8.12,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
012,  0.75,  1.00,    nan,   0.75,   9.66,    nan,    nan,   4.33,   8.73,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
013,  0.75,  1.00,    nan,   0.75,   9.69,    nan,    nan,   4.33,   8.07,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
014,  0.75,  1.00,    nan,   0.75,   8.64,    nan,    nan,   4.33,   9.02,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
015,  0.75,  1.00,    nan,   0.75,   8.87,    nan,    nan,   4.33,   7.92,a,0.0,inputFiles/e3s-0.9/office-automation-mocsyn.tgff
001,  0.94,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
002,  0.94,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
003,  0.94,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
004,  0.94,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
005,  0.94,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
006,  0.94,  1.00,    nan,    nan,    nan,    nan,2049.26,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
007,  0.94,  1.00,    nan,    nan,    nan,   1.53,300111.83,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
008,  0.94,  1.00,    nan,    nan,    nan,   1.19,300057.29,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
009,  0.94,  1.00,   1.08,    nan,    nan,   1.08,11281.37,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
010,  0.94,  1.00,   1.02,    nan,    nan,   1.02, 934.90,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
011,  0.94,  1.00,   1.00,    nan,    nan,   1.00, 101.32,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
012,  0.94,  1.00,   1.00,    nan,    nan,   1.00, 109.50,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
013,  0.94,  1.00,   1.00,    nan,    nan,   1.00,  82.91,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
014,  0.94,  1.00,   1.00,    nan,    nan,   1.00, 153.11,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
015,  0.94,  1.00,   1.00,    nan,    nan,   1.00,  72.41,    nan,    nan,a,0.2,inputFiles/e3s-0.9/telecom-mocsyn.tgff
001,  0.98,  1.00,    nan,    nan,    nan,    nan,  11.78,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
002,  0.98,  1.00,   2.25,    nan,    nan,   2.25,4232.02,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
003,  0.98,  1.00,   1.09,    nan,    nan,   1.09, 778.13,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
004,  0.98,  1.00,   1.00,    nan,    nan,   1.00,  64.49,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
005,  0.98,  1.00,   1.00,    nan,    nan,   1.00,  31.50,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
006,  0.98,  1.00,   1.00,    nan,    nan,   1.00,  33.13,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
007,  0.98,  1.00,   1.00,    nan,    nan,   1.00,  42.68,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
008,  0.98,  1.00,   1.00,    nan,    nan,   1.00,  34.89,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
009,  0.98,  1.00,   1.00,    nan,    nan,   1.00,  35.13,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
010,  0.98,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
011,  0.98,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
012,  0.98,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
013,  0.98,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
014,  0.98,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
015,  0.98,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.4,inputFiles/e3s-0.9/networking-mocsyn.tgff
001,  0.99,  1.00,    nan,    nan,    nan,    nan,  20.31,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
002,  0.99,  1.00,   1.31,    nan,    nan,   1.31, 680.07,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
003,  0.99,  1.00,   1.08,    nan,    nan,   1.08, 515.39,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
004,  0.99,  1.00,   1.00,    nan,    nan,   1.00,  50.19,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
005,  0.99,  1.00,   1.00,    nan,    nan,   1.00,  48.39,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
006,  0.99,  1.00,   1.00,    nan,    nan,   1.00,  71.45,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
007,  0.99,  1.00,   1.00,    nan,    nan,   1.00,  63.97,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
008,  0.99,  1.00,   1.00,    nan,    nan,   1.00,  72.95,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
009,  0.99,  1.00,   1.00,    nan,    nan,   1.00,  75.09,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
010,  0.99,  1.00,   1.00,    nan,    nan,   1.00,  67.39,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
011,  0.99,  1.00,   1.00,    nan,    nan,   1.00,  80.05,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
012,  0.99,  1.00,   1.00,    nan,    nan,   1.00,  72.63,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
013,  0.99,  1.00,   1.00,    nan,    nan,   1.00,  82.79,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
014,  0.99,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
015,  0.99,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,a,0.6,inputFiles/e3s-0.9/consumer-mocsyn.tgff
001,  1.00,  1.00,    nan,    nan,    nan,   1.21,300436.62,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
002,  1.00,  1.00,   1.00,    nan,    nan,   1.00,28248.52,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
003,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 102.42,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
004,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 123.94,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
005,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 123.66,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
006,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 146.92,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
007,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 107.36,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
008,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 108.88,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
009,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 128.72,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
010,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 116.61,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
011,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 141.05,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
012,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 125.33,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
013,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 113.30,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
014,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 122.48,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
015,  1.00,  1.00,   1.00,    nan,    nan,   1.00, 124.94,    nan,    nan,a,0.8,inputFiles/e3s-0.9/auto-indust-mocsyn.tgff
001,  0.02,  1.00,    nan,   1.00,  14.50,   1.01,18000841.42,   8.96,  16.83,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
002,  0.02,  1.00,   1.00,   0.28,  18.50,   1.00,37277.84,   1.01,  16.93,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
003,  0.02,  1.00,   1.00,   0.16,  15.96,   1.00,5201.85,   1.01,  18.67,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
004,  0.02,  1.00,   1.00,   0.10,  17.02,   1.00,1867.74,   1.01,  17.85,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
005,  0.02,  1.00,   1.00,   0.06,  15.32,   1.00,4540.55,   1.01,  14.86,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
006,  0.02,  1.00,   1.00,   0.05,  17.77,   1.00,1991.53,   1.01,  18.79,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
007,  0.02,  1.00,   1.00,   0.05,  11.48,   1.00,1861.30,   1.01,  11.68,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
008,  0.02,  1.00,   1.00,   0.05,  10.83,   1.00,1891.82,   1.01,  16.03,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
009,  0.02,  1.00,   1.00,   0.06,  12.86,   1.00, 685.70,   1.01,  11.05,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
010,  0.02,  1.00,   1.00,   0.02,  10.22,   1.00,1350.12,   1.01,  11.58,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
011,  0.02,  1.00,   1.00,   0.02,  11.22,   1.00,1030.20,   1.01,  12.52,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
012,  0.02,  1.00,   1.00,   0.02,  11.13,   1.00,1118.87,   1.01,  10.79,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
013,  0.02,  1.00,   1.00,   0.02,  11.11,   1.00, 939.79,   1.01,  15.19,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
014,  0.02,  1.00,   1.00,   0.02,  10.74,   1.00,1250.46,   1.01,   9.99,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
015,  0.02,  1.00,   1.00,   0.02,  10.17,   1.00,1318.31,   1.01,  13.25,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
016,  0.02,  1.00,   1.00,   0.02,  10.26,   1.00,1659.95,   1.01,  11.13,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
017,  0.02,  1.00,   1.00,   0.02,  10.96,   1.00,1221.32,   1.01,  10.69,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
018,  0.02,  1.00,   1.00,   0.02,  12.03,   1.00,1440.29,   1.01,   9.71,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
019,  0.02,  1.00,   1.00,   0.02,  11.48,   1.00,2081.94,   1.01,  11.57,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
020,  0.02,  1.00,   1.00,   0.02,  11.17,   1.00,1536.89,   1.01,  11.24,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
021,  0.02,  1.00,   1.00,   0.02,  10.80,   1.00,1451.96,   1.01,  10.85,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
022,  0.02,  1.00,   1.00,   0.02,  11.40,   1.00,1677.10,   1.01,  11.03,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
023,  0.02,  1.00,   1.00,   0.02,  10.67,   1.00,1974.39,   1.01,   9.57,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
024,  0.02,  1.00,   1.00,   0.02,   9.56,   1.00,1437.59,   1.01,  10.48,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
025,  0.02,  1.00,   1.00,   0.02,  11.80,   1.00,1752.45,   1.01,  10.56,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
026,  0.02,  1.00,   1.00,   0.02,  10.68,   1.00,1861.44,   1.01,  10.60,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
027,  0.02,  1.00,   1.00,   0.02,  10.08,   1.00,1856.72,   1.01,  11.38,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
028,  0.02,  1.00,   1.00,   0.02,  10.76,   1.00,2338.12,   1.01,  11.13,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
029,  0.02,  1.00,   1.00,   0.02,  10.80,   1.00,2231.58,   1.01,  10.62,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
030,  0.02,  1.00,   1.00,   0.02,  10.72,   1.00,1908.10,   1.01,  10.60,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
031,  0.02,  1.00,   1.00,   0.02,  10.76,   1.00,2439.41,   1.01,  10.38,b,1.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.3.dot
001,  0.06,  1.00,    nan,   3.00,  15.62,   3.53,18003182.08,  15.87,  15.65,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
002,  0.06,  1.00,    nan,   0.87,  18.12,   1.00,18001721.79,   3.98,  16.76,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
003,  0.06,  1.00,   1.00,   0.48,  16.64,   1.00,35845.25,   3.98,  16.73,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
004,  0.06,  1.00,   1.00,   0.29,  17.34,   1.00,6211.29,   1.00,  18.45,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
005,  0.06,  1.00,   1.00,   0.22,  16.36,   1.00,6309.29,   1.00,  18.95,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
006,  0.06,  1.00,   1.00,   0.16,  30.68,   1.00,2034.55,   1.00,  15.92,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
007,  0.06,  1.00,   1.00,   0.15,  17.46,   1.00,1228.27,   1.00,  23.27,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
008,  0.06,  1.00,   1.00,   0.18,  11.33,   1.00,1582.49,   1.00,  11.05,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
009,  0.06,  1.00,   1.00,   0.19,  16.70,   1.00,1597.19,   1.00,  17.09,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
010,  0.06,  1.00,   1.00,   0.06,  17.37,   1.00,1800.82,   1.00,  16.64,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
011,  0.06,  1.00,   1.00,   0.06,  16.42,   1.00,1190.72,   1.00,  17.84,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
012,  0.06,  1.00,   1.00,   0.06,  17.20,   1.00,1138.48,   1.00,  17.53,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
013,  0.06,  1.00,   1.00,   0.06,  16.68,   1.00,1330.89,   1.00,  17.79,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
014,  0.06,  1.00,   1.00,   0.06,  16.63,   1.00,1466.61,   1.00,  16.51,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
015,  0.06,  1.00,   1.00,   0.06,  16.40,   1.00,1829.54,   1.00,  16.16,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
016,  0.06,  1.00,   1.00,   0.06,  15.19,   1.00,1273.89,   1.00,  15.20,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
017,  0.06,  1.00,   1.00,   0.06,  17.62,   1.00,1603.23,   1.00,  16.78,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
018,  0.06,  1.00,   1.00,   0.06,  16.52,   1.00,1474.10,   1.00,  18.34,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
019,  0.06,  1.00,   1.00,   0.06,  15.32,   1.00,1669.77,   1.00,  16.79,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
020,  0.06,  1.00,   1.00,   0.06,  14.99,   1.00,1311.77,   1.00,  14.54,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
021,  0.06,  1.00,   1.00,   0.06,  15.70,   1.00,2209.05,   1.00,  16.30,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
022,  0.06,  1.00,   1.00,   0.06,  16.93,   1.00,1661.23,   1.00,  16.11,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
023,  0.06,  1.00,   1.00,   0.06,  16.64,   1.00,1692.49,   1.00,  17.28,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
024,  0.06,  1.00,   1.00,   0.06,  16.32,   1.00,1689.26,   1.00,  16.14,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
025,  0.06,  1.00,   1.00,   0.06,  19.15,   1.00,2025.59,   1.00,  16.39,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
026,  0.06,  1.00,   1.00,   0.06,  15.81,   1.00,1930.42,   1.00,  17.14,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
027,  0.06,  1.00,   1.00,   0.06,  19.37,   1.00,2328.99,   1.00,  17.96,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
028,  0.06,  1.00,   1.00,   0.06,  16.53,   1.00,2134.77,   1.00,  15.73,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
029,  0.06,  1.00,   1.00,   0.06,  16.31,   1.00,1764.81,   1.00,  15.89,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
030,  0.06,  1.00,   1.00,   0.06,  17.21,   1.00,2080.44,   1.00,  16.54,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
031,  0.06,  1.00,   1.00,   0.06,  15.27,   1.00,2146.77,   1.00,  16.90,b,1.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.1.dot
001,  0.06,  1.00,    nan,   3.68,  16.86,   3.86,18000709.28,  15.86,  19.77,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
002,  0.06,  1.00,    nan,   1.00,  18.44,   1.00,18000555.42,   3.98,  19.36,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
003,  0.06,  1.00,   1.00,   0.59,  17.03,   1.00,89851.57,   3.98,  17.89,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
004,  0.06,  1.00,   1.00,   0.35,  17.74,   1.00,6586.42,   1.00,  16.85,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
005,  0.06,  1.00,   1.00,   0.22,  11.14,   1.00,6132.40,   1.00,  11.63,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
006,  0.06,  1.00,   1.00,   0.17,  21.36,   1.00,5057.86,   1.00,  18.33,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
007,  0.06,  1.00,   1.00,   0.17,  16.35,   1.00,2370.06,   1.00,  14.52,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
008,  0.06,  1.00,   1.00,   0.19,  16.55,   1.00,2228.78,   1.00,  18.08,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
009,  0.06,  1.00,   1.00,   0.21,  15.22,   1.00,2131.89,   1.00,  16.96,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
010,  0.06,  1.00,   1.00,   0.06,  15.46,   1.00,1543.35,   1.00,  16.33,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
011,  0.06,  1.00,   1.00,   0.06,  16.85,   1.00, 918.52,   1.00,  17.64,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
012,  0.06,  1.00,   1.00,   0.06,  17.21,   1.00,1452.02,   1.00,  16.10,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
013,  0.06,  1.00,   1.00,   0.06,  16.40,   1.00,1222.90,   1.00,  18.95,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
014,  0.06,  1.00,   1.00,   0.06,  16.27,   1.00,1291.61,   1.00,  15.92,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
015,  0.06,  1.00,   1.00,   0.06,  18.26,   1.00,1321.72,   1.00,  19.86,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
016,  0.06,  1.00,   1.00,   0.06,  16.11,   1.00,1428.72,   1.00,  18.77,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
017,  0.06,  1.00,   1.00,   0.06,  15.69,   1.00,1337.64,   1.00,  16.12,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
018,  0.06,  1.00,   1.00,   0.06,  16.61,   1.00,1439.78,   1.00,  18.82,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
019,  0.06,  1.00,   1.00,   0.06,  14.56,   1.00,1585.59,   1.00,  15.64,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
020,  0.06,  1.00,   1.00,   0.06,  18.19,   1.00,1503.20,   1.00,  17.68,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
021,  0.06,  1.00,   1.00,   0.06,  18.35,   1.00,1666.04,   1.00,  15.94,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
022,  0.06,  1.00,   1.00,   0.06,  15.99,   1.00,1736.71,   1.00,  15.84,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
023,  0.06,  1.00,   1.00,   0.06,  16.34,   1.00,1435.33,   1.00,  16.94,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
024,  0.06,  1.00,   1.00,   0.06,  17.60,   1.00,1714.18,   1.00,  14.79,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
025,  0.06,  1.00,   1.00,   0.06,  16.49,   1.00,1831.86,   1.00,  17.20,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
026,  0.06,  1.00,   1.00,   0.06,  16.88,   1.00,2029.95,   1.00,  16.12,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
027,  0.06,  1.00,   1.00,   0.06,  17.35,   1.00,1863.39,   1.00,  17.14,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
028,  0.06,  1.00,   1.00,   0.06,  14.97,   1.00,1978.34,   1.00,  17.12,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
029,  0.06,  1.00,   1.00,   0.06,  16.16,   1.00,1994.75,   1.00,  15.75,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
030,  0.06,  1.00,   1.00,   0.06,  17.83,   1.00,1939.43,   1.00,  16.89,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
031,  0.06,  1.00,   1.00,   0.06,  18.95,   1.00,1965.14,   1.00,  18.09,b,1.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.2.dot
001,  0.10,  1.00,    nan,   5.16,  18.03,   5.80,18002165.95,  24.77,  18.36,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
002,  0.10,  1.00,    nan,   1.39,  18.83,   1.81,18000588.25,   8.93,  17.91,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
003,  0.10,  1.00,    nan,   0.76,  17.94,   1.00,18000471.54,   3.98,  16.73,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
004,  0.10,  1.00,   1.00,   0.45,  14.02,   1.00,29238.75,   3.98,  18.09,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
005,  0.10,  1.00,   1.00,   0.32,  17.11,   1.00,8359.93,   1.00,  18.50,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
006,  0.10,  1.00,   1.00,   0.24,  15.18,   1.00,2166.51,   1.00,  15.02,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
007,  0.10,  1.00,   1.00,   0.23,  27.90,   1.00,5121.47,   1.00,  28.00,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
008,  0.10,  1.00,   1.00,   0.23,  17.24,   1.00,9403.32,   1.10,  14.91,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
009,  0.10,  1.00,   1.00,   0.34,  13.19,   1.00, 789.01,   1.10,  12.55,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
010,  0.10,  1.00,   1.00,   0.10,  14.43,   1.00,1319.91,   1.10,  13.91,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
011,  0.10,  1.00,   1.00,   0.10,  13.95,   1.00,1388.28,   1.10,  12.10,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
012,  0.10,  1.00,   1.00,   0.10,  15.16,   1.00,2072.79,   1.10,  14.28,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
013,  0.10,  1.00,   1.00,   0.10,  14.34,   1.00,1277.18,   1.10,  11.59,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
014,  0.10,  1.00,   1.00,   0.10,  10.62,   1.00,1411.55,   1.10,  12.81,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
015,  0.10,  1.00,   1.00,   0.10,  14.39,   1.00,1384.52,   1.10,  11.94,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
016,  0.10,  1.00,   1.00,   0.10,  13.78,   1.00,1507.59,   1.10,  12.18,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
017,  0.10,  1.00,   1.00,   0.10,  12.52,   1.00,1509.49,   1.10,  12.37,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
018,  0.10,  1.00,   1.00,   0.10,  14.40,   1.00,1359.19,   1.10,  14.19,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
019,  0.10,  1.00,   1.00,   0.10,  10.55,   1.00,2036.70,   1.10,  14.73,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
020,  0.10,  1.00,   1.00,   0.10,  14.46,   1.00,1576.88,   1.10,  11.79,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
021,  0.10,  1.00,   1.00,   0.10,  14.05,   1.00,1661.27,   1.10,  15.18,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
022,  0.10,  1.00,   1.00,   0.10,  12.59,   1.00,1586.63,   1.10,  15.79,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
023,  0.10,  1.00,   1.00,   0.10,  11.76,   1.00,1656.76,   1.10,  14.11,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
024,  0.10,  1.00,   1.00,   0.10,  15.20,   1.00,1738.25,   1.10,  13.56,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
025,  0.10,  1.00,   1.00,   0.10,  13.54,   1.00,1863.17,   1.10,  14.70,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
026,  0.10,  1.00,   1.00,   0.10,  13.77,   1.00,1959.77,   1.10,  15.35,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
027,  0.10,  1.00,   1.00,   0.10,  14.07,   1.00,2055.06,   1.10,  12.60,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
028,  0.10,  1.00,   1.00,   0.10,  14.01,   1.00,1868.28,   1.10,  15.12,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
029,  0.10,  1.00,   1.00,   0.10,  12.63,   1.00,2257.34,   1.10,  14.96,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
030,  0.10,  1.00,   1.00,   0.10,  13.41,   1.00,2058.31,   1.10,  12.94,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
031,  0.10,  1.00,   1.00,   0.10,  11.34,   1.00,2042.64,   1.10,  15.01,b,1.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.4.dot
001,  0.11,  1.00,    nan,   7.11,  21.82,   7.73,18002015.15,  35.62,  18.83,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
002,  0.11,  1.00,    nan,   1.96,  18.34,   2.59,18001254.29,   8.93,  17.87,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
003,  0.11,  1.00,    nan,   1.09,  15.51,   1.00,18000971.54,   3.98,  17.67,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
004,  0.11,  1.00,   1.00,   0.69,  18.14,   1.00,1752618.23,   3.98,  19.27,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
005,  0.11,  1.00,   1.00,   0.40,  15.86,   1.00,17666.89,   3.98,  20.11,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
006,  0.11,  1.00,   1.00,   0.35,  16.70,   1.00,5423.41,   1.00,  15.79,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
007,  0.11,  1.00,   1.00,   0.34,  17.37,   1.00,7734.80,   1.00,  21.03,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
008,  0.11,  1.00,   1.00,   0.35,  13.95,   1.00,3167.45,   1.00,  13.40,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
009,  0.11,  1.00,   1.00,   0.37,  17.93,   1.00,2247.36,   1.11,  15.22,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
010,  0.11,  1.00,   1.00,   0.11,  20.29,   1.00,2023.05,   1.11,  16.46,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
011,  0.11,  1.00,   1.00,   0.11,  14.93,   1.00,1291.11,   1.11,  14.60,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
012,  0.11,  1.00,   1.00,   0.11,  16.45,   1.00,1717.98,   1.11,  15.88,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
013,  0.11,  1.00,   1.00,   0.11,  16.21,   1.00,1309.08,   1.11,  15.90,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
014,  0.11,  1.00,   1.00,   0.11,  13.43,   1.00,1496.00,   1.11,  16.05,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
015,  0.11,  1.00,   1.00,   0.11,  15.43,   1.00,1544.13,   1.11,  16.92,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
016,  0.11,  1.00,   1.00,   0.11,  14.33,   1.00,1708.50,   1.11,  14.01,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
017,  0.11,  1.00,   1.00,   0.11,  16.10,   1.00,1259.06,   1.11,  16.48,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
018,  0.11,  1.00,   1.00,   0.11,  16.94,   1.00,1724.20,   1.11,  14.97,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
019,  0.11,  1.00,   1.00,   0.11,  15.66,   1.00,1436.88,   1.11,  14.26,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
020,  0.11,  1.00,   1.00,   0.11,  16.37,   1.00,1578.76,   1.11,  17.32,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
021,  0.11,  1.00,   1.00,   0.11,  16.00,   1.00,1515.35,   1.11,  14.41,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
022,  0.11,  1.00,   1.00,   0.11,  16.03,   1.00,1825.94,   1.11,  13.71,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
023,  0.11,  1.00,   1.00,   0.11,  15.05,   1.00,1704.78,   1.11,  17.35,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
024,  0.11,  1.00,   1.00,   0.11,  17.34,   1.00,1710.14,   1.11,  15.04,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
025,  0.11,  1.00,   1.00,   0.11,  14.74,   1.00,2016.62,   1.11,  16.30,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
026,  0.11,  1.00,   1.00,   0.11,  16.97,   1.00,1837.91,   1.11,  15.95,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
027,  0.11,  1.00,   1.00,   0.11,  16.26,   1.00,1775.85,   1.11,  15.05,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
028,  0.11,  1.00,   1.00,   0.11,  16.41,   1.00,1769.21,   1.11,  15.23,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
029,  0.11,  1.00,   1.00,   0.11,  16.03,   1.00,2333.16,   1.11,  17.34,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
030,  0.11,  1.00,   1.00,   0.11,  17.57,   1.00,2140.05,   1.11,  14.90,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
031,  0.11,  1.00,   1.00,   0.11,  19.36,   1.00,2067.35,   1.11,  16.72,b,1.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.50.0.dot
001,  0.01,  1.00,    nan,   3.30,  22.66,  28.60,300103.53,  15.85,  22.27,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
002,  0.01,  1.00,    nan,   0.86,  24.05,   1.29,300076.23,   3.98,  21.29,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
003,  0.01,  1.00,   1.00,   0.39,  21.28,   1.00,77771.60,   3.98,  22.18,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
004,  0.01,  1.00,   1.00,   0.23,  25.66,   1.00,84892.35,   1.00,  22.24,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
005,  0.01,  1.00,   1.00,   0.16,  20.14,   1.00,67101.58,   1.00,  22.06,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
006,  0.01,  1.00,   1.00,   0.11,  23.49,   1.00,106505.60,   1.00,  22.34,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
007,  0.01,  1.00,   1.00,   0.09,  22.30,   1.00,76820.52,   1.00,  22.30,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
008,  0.01,  1.00,   1.00,   0.07,  21.87,   1.00,64988.77,   1.00,  20.42,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
009,  0.01,  1.00,   1.00,   0.06,  22.60,   1.00,95217.77,   1.00,  21.37,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
010,  0.01,  1.00,   1.00,   0.05,  21.53,   1.00,41238.89,   1.00,  22.48,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
011,  0.01,  1.00,   1.00,   0.05,  21.48,   1.00,62357.45,   1.00,  23.67,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
012,  0.01,  1.00,   1.00,   0.04,  20.72,   1.00,101731.46,   1.00,  21.48,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
013,  0.01,  1.00,   1.00,   0.04,  20.60,   1.00,51426.68,   1.00,  20.84,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
014,  0.01,  1.00,   1.00,   0.03,  21.27,   1.00,61292.91,   1.00,  20.72,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
015,  0.01,  1.00,   1.00,   0.03,  20.31,   1.00,57148.61,   1.00,  20.94,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
016,  0.01,  1.00,   1.00,   0.03,  22.29,   1.00,33166.81,   1.00,  21.90,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
017,  0.01,  1.00,   1.00,   0.02,  21.13,   1.00,120725.98,   1.00,  21.08,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
018,  0.01,  1.00,   1.00,   0.03,  21.21,   1.00,46912.46,   1.00,  21.01,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
019,  0.01,  1.00,   1.00,   0.03,  17.62,   1.00,55480.45,   1.00,  19.46,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
020,  0.01,  1.00,   1.00,   0.03,  22.88,   1.00,54778.66,   1.00,  22.14,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
021,  0.01,  1.00,   1.00,   0.04,  22.43,   1.00,29627.92,   1.00,  20.49,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
022,  0.01,  1.00,   1.00,   0.04,  17.65,   1.00,29100.53,   1.00,  18.99,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
023,  0.01,  1.00,   1.00,   0.04,  18.31,   1.00,26794.47,   1.00,  18.25,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
024,  0.01,  1.00,   1.00,   0.01,  18.61,   1.00,27338.19,   1.00,  17.55,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
025,  0.01,  1.00,   1.00,   0.01,  19.63,   1.00,29853.16,   1.00,  19.28,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
026,  0.01,  1.00,   1.00,   0.01,  20.72,   1.00,28039.73,   1.00,  17.43,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
027,  0.01,  1.00,   1.00,   0.01,  18.35,   1.00,49785.28,   1.00,  14.95,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
028,  0.01,  1.00,   1.00,   0.01,  18.53,   1.00,28804.74,   1.00,  17.74,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
029,  0.01,  1.00,   1.00,   0.01,  18.25,   1.00,58684.79,   1.00,  16.46,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
030,  0.01,  1.00,   1.00,   0.01,  20.45,   1.00,41906.58,   1.00,  17.96,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
031,  0.01,  1.00,   1.00,   0.01,  17.21,   1.00,33402.71,   1.00,  18.19,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
032,  0.01,  1.00,   1.00,   0.01,  18.64,   1.00,23112.72,   1.00,  16.05,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
033,  0.01,  1.00,   1.00,   0.01,  15.14,   1.00,44361.53,   1.00,  20.77,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
034,  0.01,  1.00,   1.00,   0.01,  20.44,   1.00,21419.81,   1.00,  18.78,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
035,  0.01,  1.00,   1.00,   0.01,  15.71,   1.00,50263.22,   1.00,  18.18,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
036,  0.01,  1.00,   1.00,   0.01,  16.66,   1.00,40138.68,   1.00,  19.32,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
037,  0.01,  1.00,   1.00,   0.01,  18.67,   1.00,33248.53,   1.00,  17.94,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
038,  0.01,  1.00,   1.00,   0.01,  15.38,   1.00,22992.70,   1.00,  17.48,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
039,  0.01,  1.00,   1.00,   0.01,  16.34,   1.00,40137.95,   1.00,  18.90,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
040,  0.01,  1.00,   1.00,   0.01,  21.28,   1.00,50636.24,   1.00,  19.27,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
041,  0.01,  1.00,   1.00,   0.01,  16.80,   1.00,27007.84,   1.00,  18.50,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
042,  0.01,  1.00,   1.00,   0.01,  17.58,   1.00,26837.45,   1.00,  15.30,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
043,  0.01,  1.00,   1.00,   0.01,  21.04,   1.00,51863.60,   1.00,  18.41,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
044,  0.01,  1.00,   1.00,   0.01,  17.28,   1.00,47026.78,   1.00,  15.36,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
045,  0.01,  1.00,   1.00,   0.01,  20.51,   1.00,34650.60,   1.00,  16.91,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
046,  0.01,  1.00,   1.00,   0.01,  15.44,   1.00,47134.47,   1.00,  17.34,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
047,  0.01,  1.00,   1.00,   0.01,  18.10,   1.00,41367.12,   1.00,  17.92,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
048,  0.01,  1.00,   1.00,   0.01,  16.82,   1.00,31015.90,   1.00,  15.51,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
049,  0.01,  1.00,   1.00,   0.01,  17.71,   1.00,60745.60,   1.00,  18.16,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
050,  0.01,  1.00,   1.00,   0.01,  17.64,   1.00,56110.65,   1.00,  17.36,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
051,  0.01,  1.00,   1.00,   0.01,  18.92,   1.00,32493.13,   1.00,  18.95,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
052,  0.01,  1.00,   1.00,   0.01,  16.40,   1.00,49639.14,   1.00,  16.99,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
053,  0.01,  1.00,   1.00,   0.01,  17.48,   1.00,30017.09,   1.00,  13.94,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
054,  0.01,  1.00,   1.00,   0.01,  17.60,   1.00,36534.95,   1.00,  17.01,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
055,  0.01,  1.00,   1.00,   0.01,  17.56,   1.00,26382.85,   1.00,  17.95,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
056,  0.01,  1.00,   1.00,   0.01,  17.17,   1.00,34052.09,   1.00,  14.12,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
057,  0.01,  1.00,   1.00,   0.01,  12.91,   1.00,62141.86,   1.00,  16.60,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
058,  0.01,  1.00,   1.00,   0.01,  16.89,   1.00,29574.63,   1.00,  19.74,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
059,  0.01,  1.00,   1.00,   0.01,  14.15,   1.00,47216.04,   1.00,  14.14,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
060,  0.01,  1.00,   1.00,   0.01,  15.79,   1.00,29068.93,   1.00,  13.89,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
061,  0.01,  1.00,   1.00,   0.01,  14.51,   1.00,57541.09,   1.00,  14.71,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
062,  0.01,  1.00,   1.00,   0.01,  15.56,   1.00,51575.22,   1.00,  16.61,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
063,  0.01,  1.00,   1.00,   0.01,  18.26,   1.00,56415.85,   1.00,  19.20,c,2.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.4.dot
001,  0.01,  1.00,    nan,   4.42,  22.80,  27.05,300081.86,  24.73,  19.08,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
002,  0.01,  1.00,    nan,   1.15,  22.75,   1.43,300069.80,   8.92,  23.15,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
003,  0.01,  1.00,    nan,   0.54,  23.17,   1.00,300105.39,   3.97,  20.95,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
004,  0.01,  1.00,   1.00,   0.32,  22.67,   1.00,92341.64,   3.97,  22.09,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
005,  0.01,  1.00,   1.00,   0.21,  20.99,   1.00,76779.39,   1.00,  20.82,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
006,  0.01,  1.00,   1.00,   0.16,  23.14,   1.00,100708.28,   1.00,  26.71,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
007,  0.01,  1.00,   1.00,   0.13,  21.22,   1.00,55063.57,   1.00,  20.43,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
008,  0.01,  1.00,   1.00,   0.10,  26.24,   1.00,96928.89,   1.00,  20.75,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
009,  0.01,  1.00,   1.00,   0.08,  22.12,   1.00,67605.34,   1.00,  22.20,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
010,  0.01,  1.00,   1.00,   0.07,  21.83,   1.00,64849.47,   1.00,  23.14,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
011,  0.01,  1.00,   1.00,   0.06,  20.01,   1.00,120180.60,   1.00,  21.50,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
012,  0.01,  1.00,   1.00,   0.05,  19.79,   1.00,51245.40,   1.00,  19.30,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
013,  0.01,  1.00,   1.00,   0.04,  20.92,   1.00,53306.01,   1.00,  22.29,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
014,  0.01,  1.00,   1.00,   0.04,  20.81,   1.00,44521.98,   1.00,  20.60,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
015,  0.01,  1.00,   1.00,   0.04,  20.43,   1.00,55096.92,   1.00,  20.25,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
016,  0.01,  1.00,   1.00,   0.03,  19.14,   1.00,94557.52,   1.00,  21.60,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
017,  0.01,  1.00,   1.00,   0.04,  20.88,   1.00,40231.46,   1.00,  20.95,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
018,  0.01,  1.00,   1.00,   0.04,  20.49,   1.00,42493.81,   1.00,  19.91,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
019,  0.01,  1.00,   1.00,   0.04,  18.10,   1.00,43806.20,   1.00,  13.01,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
020,  0.01,  1.00,   1.00,   0.04,  17.77,   1.00,59011.12,   1.00,  18.03,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
021,  0.01,  1.00,   1.00,   0.04,  20.44,   1.00,43415.01,   1.00,  18.72,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
022,  0.01,  1.00,   1.00,   0.04,  19.01,   1.00,44246.24,   1.00,  17.34,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
023,  0.01,  1.00,   1.00,   0.04,  19.72,   1.00,35771.40,   1.00,  13.82,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
024,  0.01,  1.00,   1.00,   0.01,  17.70,   1.00,31279.59,   1.00,  19.23,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
025,  0.01,  1.00,   1.00,   0.01,  18.32,   1.00,50621.43,   1.00,  14.19,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
026,  0.01,  1.00,   1.00,   0.01,  19.54,   1.00,47847.94,   1.00,  19.50,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
027,  0.01,  1.00,   1.00,   0.01,  18.44,   1.00,31650.37,   1.00,  18.65,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
028,  0.01,  1.00,   1.00,   0.01,  18.58,   1.00,42513.03,   1.00,  18.58,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
029,  0.01,  1.00,   1.00,   0.01,  16.68,   1.00,28631.39,   1.00,  17.59,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
030,  0.01,  1.00,   1.00,   0.01,  20.33,   1.00,43500.08,   1.00,  19.12,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
031,  0.01,  1.00,   1.00,   0.01,  19.22,   1.00,36647.13,   1.00,  18.90,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
032,  0.01,  1.00,   1.00,   0.01,  19.26,   1.00,45296.74,   1.00,  19.24,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
033,  0.01,  1.00,   1.00,   0.01,  18.65,   1.00,31267.33,   1.00,  20.38,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
034,  0.01,  1.00,   1.00,   0.01,  20.22,   1.00,30650.84,   1.00,  18.27,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
035,  0.01,  1.00,   1.00,   0.01,  17.29,   1.00,29832.61,   1.00,  16.78,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
036,  0.01,  1.00,   1.00,   0.01,  19.36,   1.00,29571.00,   1.00,  19.79,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
037,  0.01,  1.00,   1.00,   0.01,  18.68,   1.00,25659.01,   1.00,  17.54,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
038,  0.01,  1.00,   1.00,   0.01,  18.89,   1.00,50308.83,   1.00,  22.98,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
039,  0.01,  1.00,   1.00,   0.01,  20.03,   1.00,59527.46,   1.00,  20.28,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
040,  0.01,  1.00,   1.00,   0.01,  20.17,   1.00,56058.46,   1.00,  19.66,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
041,  0.01,  1.00,   1.00,   0.01,  20.61,   1.00,35996.63,   1.00,  19.73,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
042,  0.01,  1.00,   1.00,   0.01,  20.15,   1.00,35536.37,   1.00,  23.65,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
043,  0.01,  1.00,   1.00,   0.01,  19.75,   1.00,28411.21,   1.00,  17.20,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
044,  0.01,  1.00,   1.00,   0.01,  18.81,   1.00,41995.94,   1.00,  14.83,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
045,  0.01,  1.00,   1.00,   0.01,  17.91,   1.00,30857.10,   1.00,  18.85,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
046,  0.01,  1.00,   1.00,   0.01,  18.90,   1.00,29363.25,   1.00,  17.57,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
047,  0.01,  1.00,   1.00,   0.01,  19.15,   1.00,30023.89,   1.00,  19.39,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
048,  0.01,  1.00,   1.00,   0.01,  17.53,   1.00,50885.65,   1.00,  19.94,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
049,  0.01,  1.00,   1.00,   0.01,  18.43,   1.00,33706.05,   1.00,  16.59,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
050,  0.01,  1.00,   1.00,   0.01,  19.92,   1.00,53233.88,   1.00,  18.15,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
051,  0.01,  1.00,   1.00,   0.01,  18.49,   1.00,46121.29,   1.00,  18.21,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
052,  0.01,  1.00,   1.00,   0.01,  19.93,   1.00,28902.14,   1.00,  14.39,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
053,  0.01,  1.00,   1.00,   0.01,  19.32,   1.00,35011.32,   1.00,  20.77,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
054,  0.01,  1.00,   1.00,   0.01,  20.10,   1.00,53816.24,   1.00,  20.10,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
055,  0.01,  1.00,   1.00,   0.01,  18.66,   1.00,36665.76,   1.00,  19.57,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
056,  0.01,  1.00,   1.00,   0.01,  21.66,   1.00,39811.52,   1.00,  21.05,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
057,  0.01,  1.00,   1.00,   0.01,  18.25,   1.00,34434.77,   1.00,  17.01,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
058,  0.01,  1.00,   1.00,   0.01,  18.69,   1.00,41185.21,   1.00,  19.04,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
059,  0.01,  1.00,   1.00,   0.01,  17.01,   1.00,33810.98,   1.00,  16.73,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
060,  0.01,  1.00,   1.00,   0.01,  17.62,   1.00,29223.20,   1.00,  17.78,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
061,  0.01,  1.00,   1.00,   0.01,  18.82,   1.00,34443.99,   1.00,  18.50,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
062,  0.01,  1.00,   1.00,   0.01,  18.05,   1.00,42729.95,   1.00,  19.05,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
063,  0.01,  1.00,   1.00,   0.01,  20.18,   1.00,41175.84,   1.00,  20.61,c,2.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.1.dot
001,  0.04,  1.00,    nan,  12.96,  24.01, 335.83,300085.77,  63.20,  28.46,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
002,  0.04,  1.00,    nan,   3.37,  22.39, 356.08,300073.48,  15.83,  22.46,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
003,  0.04,  1.00,    nan,   1.61,  22.87,   3.82,300110.90,   8.92,  24.21,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
004,  0.04,  1.00,    nan,   0.95,  23.32,   1.43,300115.74,   3.97,  23.54,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
005,  0.04,  1.00,    nan,   0.62,  22.58,   1.00,300110.26,   3.97,  22.57,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
006,  0.04,  1.00,   1.00,   0.51,  22.19,   1.00,86474.58,   3.97,  21.21,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
007,  0.04,  1.00,   1.00,   0.38,  21.25,   1.00,94062.43,   3.97,  22.86,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
008,  0.04,  1.00,   1.00,   0.33,  22.11,   1.00,92011.72,   1.00,  22.14,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
009,  0.04,  1.00,   1.00,   0.23,  21.55,   1.00,93708.66,   1.00,  21.06,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
010,  0.04,  1.00,   1.00,   0.22,  20.68,   1.00,48226.85,   1.00,  22.07,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
011,  0.04,  1.00,   1.00,   0.20,  20.13,   1.00,61612.76,   1.00,  21.87,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
012,  0.04,  1.00,   1.00,   0.16,  22.57,   1.00,79823.42,   1.00,  21.02,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
013,  0.04,  1.00,   1.00,   0.13,  21.95,   1.00,47577.42,   1.00,  20.99,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
014,  0.04,  1.00,   1.00,   0.11,  21.85,   1.00,117477.44,   1.00,  21.62,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
015,  0.04,  1.00,   1.00,   0.11,  21.69,   1.00,40189.78,   1.00,  19.87,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
016,  0.04,  1.00,   1.00,   0.11,  18.40,   1.00,97381.76,   1.00,  20.95,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
017,  0.04,  1.00,   1.00,   0.11,  19.65,   1.00,81432.68,   1.00,  19.77,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
018,  0.04,  1.00,   1.00,   0.11,  22.24,   1.00,43996.33,   1.00,  20.79,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
019,  0.04,  1.00,   1.00,   0.11,  20.22,   1.00,59965.85,   1.00,  21.57,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
020,  0.04,  1.00,   1.00,   0.12,  20.16,   1.00,31707.24,   1.00,  20.06,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
021,  0.04,  1.00,   1.00,   0.14,  18.13,   1.00,17890.53,   1.00,  21.51,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
022,  0.04,  1.00,   1.00,   0.14,  22.44,   1.00,47412.69,   1.05,  26.88,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
023,  0.04,  1.00,   1.00,   0.14,  21.49,   1.00,52161.79,   1.05,  21.95,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
024,  0.04,  1.00,   1.00,   0.04,  23.43,   1.00,42859.62,   1.05,  20.24,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
025,  0.04,  1.00,   1.00,   0.04,  21.68,   1.00,94309.54,   1.05,  19.23,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
026,  0.04,  1.00,   1.00,   0.04,  22.28,   1.00,33370.84,   1.05,  23.04,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
027,  0.04,  1.00,   1.00,   0.04,  22.29,   1.00,34187.75,   1.05,  20.44,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
028,  0.04,  1.00,   1.00,   0.04,  22.89,   1.00,44724.05,   1.05,  25.39,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
029,  0.04,  1.00,   1.00,   0.04,  21.18,   1.00,49116.65,   1.05,  23.17,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
030,  0.04,  1.00,   1.00,   0.04,  23.51,   1.00,30400.63,   1.05,  21.97,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
031,  0.04,  1.00,   1.00,   0.04,  21.70,   1.00,30284.60,   1.05,  22.50,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
032,  0.04,  1.00,   1.00,   0.04,  22.46,   1.00,31037.83,   1.05,  22.61,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
033,  0.04,  1.00,   1.00,   0.04,  20.85,   1.00,27408.49,   1.05,  19.44,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
034,  0.04,  1.00,   1.00,   0.04,  21.75,   1.00,32534.10,   1.05,  19.94,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
035,  0.04,  1.00,   1.00,   0.04,  22.29,   1.00,42342.83,   1.05,  22.73,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
036,  0.04,  1.00,   1.00,   0.04,  22.51,   1.00,26222.18,   1.05,  22.53,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
037,  0.04,  1.00,   1.00,   0.04,  19.90,   1.00,25074.66,   1.05,  26.38,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
038,  0.04,  1.00,   1.00,   0.04,  22.45,   1.00,44454.05,   1.05,  22.92,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
039,  0.04,  1.00,   1.00,   0.04,  22.42,   1.00,31199.28,   1.05,  25.96,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
040,  0.04,  1.00,   1.00,   0.04,  21.11,   1.00,44588.14,   1.05,  21.40,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
041,  0.04,  1.00,   1.00,   0.04,  22.20,   1.00,26967.29,   1.05,  22.02,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
042,  0.04,  1.00,   1.00,   0.04,  23.93,   1.00,25299.45,   1.05,  21.33,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
043,  0.04,  1.00,   1.00,   0.04,  22.18,   1.00,37429.78,   1.05,  25.58,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
044,  0.04,  1.00,   1.00,   0.04,  22.43,   1.00,35851.60,   1.05,  22.09,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
045,  0.04,  1.00,   1.00,   0.04,  22.64,   1.00,35415.76,   1.05,  21.40,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
046,  0.04,  1.00,   1.00,   0.04,  21.99,   1.00,60006.83,   1.05,  26.71,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
047,  0.04,  1.00,   1.00,   0.04,  18.34,   1.00,35064.50,   1.05,  17.42,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
048,  0.04,  1.00,   1.00,   0.04,  22.07,   1.00,32035.18,   1.05,  20.93,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
049,  0.04,  1.00,   1.00,   0.04,  18.25,   1.00,27651.22,   1.05,  17.38,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
050,  0.04,  1.00,   1.00,   0.04,  19.89,   1.00,31482.82,   1.05,  29.67,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
051,  0.04,  1.00,   1.00,   0.04,  19.44,   1.00,40194.78,   1.05,  17.45,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
052,  0.04,  1.00,   1.00,   0.04,  18.34,   1.00,52588.26,   1.05,  24.86,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
053,  0.04,  1.00,   1.00,   0.04,  19.95,   1.00,40334.30,   1.05,  18.20,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
054,  0.04,  1.00,   1.00,   0.04,  19.36,   1.00,32244.53,   1.05,  23.36,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
055,  0.04,  1.00,   1.00,   0.04,  18.62,   1.00,34072.16,   1.05,  18.67,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
056,  0.04,  1.00,   1.00,   0.04,  19.02,   1.00,34092.29,   1.05,  18.15,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
057,  0.04,  1.00,   1.00,   0.04,  18.65,   1.00,29817.20,   1.05,  19.92,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
058,  0.04,  1.00,   1.00,   0.04,  19.64,   1.00,38941.84,   1.05,  19.42,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
059,  0.04,  1.00,   1.00,   0.04,  21.39,   1.00,34304.00,   1.05,  20.38,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
060,  0.04,  1.00,   1.00,   0.04,  20.38,   1.00,44844.08,   1.05,  17.77,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
061,  0.04,  1.00,   1.00,   0.04,  20.45,   1.00,54954.04,   1.05,  19.35,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
062,  0.04,  1.00,   1.00,   0.04,  21.79,   1.00,40268.74,   1.05,  19.04,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
063,  0.04,  1.00,   1.00,   0.04,  16.43,   1.00,37526.00,   1.05,  19.17,c,2.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.2.dot
001,  0.06,  1.00,    nan,  20.10,  24.96,  24.19,300083.19,  98.71,  23.19,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
002,  0.06,  1.00,    nan,   5.18,  22.22, 356.08,300091.84,  24.71,  19.87,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
003,  0.06,  1.00,    nan,   2.39,  20.49,   4.60,300090.77,  15.83,  21.86,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
004,  0.06,  1.00,    nan,   1.40,  21.15,   2.55,300109.86,   8.92,  23.27,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
005,  0.06,  1.00,    nan,   0.96,  21.69,   2.11,300135.59,   3.97,  22.30,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
006,  0.06,  1.00,    nan,   0.66,  21.71,   1.23,300110.06,   3.97,  23.38,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
007,  0.06,  1.00,    nan,   0.59,  23.64,   1.00,300125.94,   3.97,  22.66,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
008,  0.06,  1.00,   1.00,   0.39,  25.15,   1.00,88619.08,   3.97,  21.17,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
009,  0.06,  1.00,   1.00,   0.37,  22.17,   1.00,95002.18,   1.00,  21.29,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
010,  0.06,  1.00,   1.00,   0.33,  19.25,   1.00,97868.42,   1.00,  21.11,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
011,  0.06,  1.00,   1.00,   0.30,  18.90,   1.00,68976.74,   1.00,  18.73,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
012,  0.06,  1.00,   1.00,   0.23,  26.79,   1.00,52071.88,   1.00,  24.52,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
013,  0.06,  1.00,   1.00,   0.19,  21.29,   1.00,51625.46,   1.00,  19.19,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
014,  0.06,  1.00,   1.00,   0.17,  19.07,   1.00,45506.11,   1.00,  20.64,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
015,  0.06,  1.00,   1.00,   0.16,  25.68,   1.00,46734.21,   1.00,  19.63,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
016,  0.06,  1.00,   1.00,   0.15,  17.95,   1.00,160275.73,   1.00,  20.70,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
017,  0.06,  1.00,   1.00,   0.14,  19.55,   1.00,18800.49,   1.00,  21.64,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
018,  0.06,  1.00,   1.00,   0.14,  18.40,   1.00,56640.65,   1.00,  19.20,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
019,  0.06,  1.00,   1.00,   0.15,  20.25,   1.00,53913.10,   1.05,  19.77,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
020,  0.06,  1.00,   1.00,   0.17,  22.46,   1.00,51014.90,   1.05,  22.89,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
021,  0.06,  1.00,   1.00,   0.20,  17.27,   1.00,43524.70,   1.05,  20.08,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
022,  0.06,  1.00,   1.00,   0.21,  23.57,   1.00,33090.36,   1.05,  18.77,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
023,  0.06,  1.00,   1.00,   0.21,  19.91,   1.00,24082.29,   1.05,  20.34,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
024,  0.06,  1.00,   1.00,   0.06,  19.87,   1.00,41204.83,   1.05,  20.90,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
025,  0.06,  1.00,   1.00,   0.06,  18.61,   1.00,37905.96,   1.05,  22.47,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
026,  0.06,  1.00,   1.00,   0.06,  19.54,   1.00,37847.95,   1.05,  21.61,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
027,  0.06,  1.00,   1.00,   0.06,  20.04,   1.00,51436.22,   1.05,  21.36,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
028,  0.06,  1.00,   1.00,   0.06,  18.20,   1.00,39093.36,   1.05,  20.77,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
029,  0.06,  1.00,   1.00,   0.06,  19.04,   1.00,32903.42,   1.05,  22.14,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
030,  0.06,  1.00,   1.00,   0.06,  20.17,   1.00,33041.58,   1.05,  20.55,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
031,  0.06,  1.00,   1.00,   0.06,  19.05,   1.00,35395.30,   1.05,  19.60,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
032,  0.06,  1.00,   1.00,   0.06,  20.33,   1.00,28388.81,   1.05,  20.74,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
033,  0.06,  1.00,   1.00,   0.06,  20.82,   1.00,44600.26,   1.05,  21.78,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
034,  0.06,  1.00,   1.00,   0.06,  19.77,   1.00,24583.71,   1.05,  20.60,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
035,  0.06,  1.00,   1.00,   0.06,  20.55,   1.00,34690.27,   1.05,  21.76,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
036,  0.06,  1.00,   1.00,   0.06,  20.33,   1.00,29207.15,   1.05,  19.93,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
037,  0.06,  1.00,   1.00,   0.06,  19.41,   1.00,34143.89,   1.05,  19.56,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
038,  0.06,  1.00,   1.00,   0.06,  18.22,   1.00,44856.37,   1.05,  20.78,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
039,  0.06,  1.00,   1.00,   0.06,  16.65,   1.00,28779.72,   1.05,  17.34,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
040,  0.06,  1.00,   1.00,   0.06,  17.20,   1.00,28042.38,   1.05,  14.44,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
041,  0.06,  1.00,   1.00,   0.06,  17.24,   1.00,50197.87,   1.05,  17.13,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
042,  0.06,  1.00,   1.00,   0.06,  19.24,   1.00,26257.88,   1.05,  20.83,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
043,  0.06,  1.00,   1.00,   0.06,  20.09,   1.00,27384.06,   1.05,  22.18,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
044,  0.06,  1.00,   1.00,   0.06,  20.38,   1.00,54061.79,   1.05,  22.27,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
045,  0.06,  1.00,   1.00,   0.06,  20.38,   1.00,44271.37,   1.05,  24.79,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
046,  0.06,  1.00,   1.00,   0.06,  17.25,   1.00,37043.21,   1.05,  21.58,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
047,  0.06,  1.00,   1.00,   0.06,  19.10,   1.00,33777.26,   1.05,  22.70,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
048,  0.06,  1.00,   1.00,   0.06,  22.53,   1.00,41687.62,   1.05,  21.88,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
049,  0.06,  1.00,   1.00,   0.06,  20.82,   1.00,56711.60,   1.05,  21.45,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
050,  0.06,  1.00,   1.00,   0.06,  19.72,   1.00,44184.42,   1.05,  20.55,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
051,  0.06,  1.00,   1.00,   0.06,  19.84,   1.00,56678.46,   1.05,  22.53,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
052,  0.06,  1.00,   1.00,   0.06,  20.49,   1.00,37778.76,   1.05,  20.78,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
053,  0.06,  1.00,   1.00,   0.06,  19.91,   1.00,39774.81,   1.05,  21.50,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
054,  0.06,  1.00,   1.00,   0.06,  19.82,   1.00,48955.64,   1.05,  22.30,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
055,  0.06,  1.00,   1.00,   0.06,  16.33,   1.00,33488.55,   1.05,  19.86,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
056,  0.06,  1.00,   1.00,   0.06,  18.20,   1.00,44416.55,   1.05,  24.14,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
057,  0.06,  1.00,   1.00,   0.06,  18.41,   1.00,33134.73,   1.05,  19.85,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
058,  0.06,  1.00,   1.00,   0.06,  16.16,   1.00,49560.19,   1.05,  18.90,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
059,  0.06,  1.00,   1.00,   0.06,  20.17,   1.00,41621.99,   1.05,  21.73,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
060,  0.06,  1.00,   1.00,   0.06,  19.13,   1.00,39350.80,   1.05,  20.52,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
061,  0.06,  1.00,   1.00,   0.06,  18.72,   1.00,39003.47,   1.05,  14.21,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
062,  0.06,  1.00,   1.00,   0.06,  18.88,   1.00,37497.24,   1.05,  22.35,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
063,  0.06,  1.00,   1.00,   0.06,  18.32,   1.00,34671.15,   1.05,  18.29,c,2.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.0.dot
001,  0.08,  1.00,    nan,  26.19,  18.76,    nan,    nan, 119.43,  16.77,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
002,  0.08,  1.00,    nan,   6.76,  22.34,    nan,    nan,  35.57,  22.51,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
003,  0.08,  1.00,    nan,   3.10,  21.86,    nan,300109.39,  15.83,  24.07,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
004,  0.08,  1.00,    nan,   1.81,  20.44,   2.69,300090.51,   8.92,  22.18,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
005,  0.08,  1.00,    nan,   1.25,  22.00,   1.70,300135.75,   8.92,  23.03,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
006,  0.08,  1.00,    nan,   0.87,  19.93,   1.82,300189.92,   3.97,  20.79,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
007,  0.08,  1.00,    nan,   0.77,  22.68,   1.24,300120.48,   3.97,  21.27,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
008,  0.08,  1.00,    nan,   0.56,  21.68,   1.00,300147.85,   3.97,  21.30,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
009,  0.08,  1.00,    nan,   0.48,  26.14,   1.00,300172.32,   3.97,  22.12,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
010,  0.08,  1.00,    nan,   0.43,  20.14,   1.00,300145.53,   3.97,  22.24,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
011,  0.08,  1.00,    nan,   0.36,  24.21,   2.02,300180.09,   1.00,  21.21,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
012,  0.08,  1.00,   1.00,   0.32,  21.95,   1.00,63397.92,   1.00,  21.67,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
013,  0.08,  1.00,    nan,   0.28,  21.46,   1.00,300190.58,   1.00,  21.76,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
014,  0.08,  1.00,   1.00,   0.24,  21.06,   1.00,56502.45,   1.00,  22.16,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
015,  0.08,  1.00,   1.00,   0.22,  23.02,   1.00,98452.11,   1.05,  21.89,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
016,  0.08,  1.00,   1.00,   0.19,  20.56,   1.00,56147.13,   1.05,  21.63,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
017,  0.08,  1.00,   1.00,   0.20,  20.68,   1.00,63688.00,   1.05,  20.33,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
018,  0.08,  1.00,   1.00,   0.20,  19.59,   1.00,87127.23,   1.05,  20.91,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
019,  0.08,  1.00,   1.00,   0.20,  15.82,   1.00,24588.11,   1.05,  17.39,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
020,  0.08,  1.00,   1.00,   0.23,  21.87,   1.00,121331.61,   1.05,  21.67,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
021,  0.08,  1.00,   1.00,   0.26,  21.46,   1.00,34566.45,   1.05,  20.01,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
022,  0.08,  1.00,   1.00,   0.28,  18.54,   1.00,31034.07,   1.05,  19.15,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
023,  0.08,  1.00,   1.00,   0.28,  18.77,   1.00,26700.03,   1.05,  18.85,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
024,  0.08,  1.00,   1.00,   0.08,  17.87,   1.00,40901.23,   1.05,  18.41,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
025,  0.08,  1.00,   1.00,   0.08,  18.07,   1.00,56520.15,   1.05,  18.88,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
026,  0.08,  1.00,   1.00,   0.08,  19.51,   1.00,24547.19,   1.05,  19.91,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
027,  0.08,  1.00,   1.00,   0.08,  19.90,   1.00,28066.21,   1.05,  17.72,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
028,  0.08,  1.00,   1.00,   0.08,  18.67,   1.00,29499.39,   1.05,  15.94,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
029,  0.08,  1.00,   1.00,   0.08,  19.09,   1.00,35852.31,   1.05,  16.63,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
030,  0.08,  1.00,   1.00,   0.08,  20.85,   1.00,31270.13,   1.05,  16.25,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
031,  0.08,  1.00,   1.00,   0.08,  18.76,   1.00,39591.18,   1.05,  20.00,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
032,  0.08,  1.00,   1.00,   0.08,  19.75,   1.00,32225.60,   1.05,  20.18,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
033,  0.08,  1.00,   1.00,   0.08,  20.67,   1.00,28004.10,   1.05,  23.79,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
034,  0.08,  1.00,   1.00,   0.08,  20.91,   1.00,32584.23,   1.05,  20.39,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
035,  0.08,  1.00,   1.00,   0.08,  19.49,   1.00,35742.72,   1.05,  19.04,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
036,  0.08,  1.00,   1.00,   0.08,  20.86,   1.00,43956.69,   1.05,  20.83,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
037,  0.08,  1.00,   1.00,   0.08,  19.32,   1.00,44581.38,   1.05,  20.48,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
038,  0.08,  1.00,   1.00,   0.08,  20.44,   1.00,31529.11,   1.05,  18.63,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
039,  0.08,  1.00,   1.00,   0.08,  20.63,   1.00,31838.62,   1.05,  20.29,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
040,  0.08,  1.00,   1.00,   0.08,  15.92,   1.00,41457.30,   1.05,  20.56,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
041,  0.08,  1.00,   1.00,   0.08,  19.72,   1.00,31324.70,   1.05,  19.98,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
042,  0.08,  1.00,   1.00,   0.08,  19.28,   1.00,27148.03,   1.05,  18.82,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
043,  0.08,  1.00,   1.00,   0.08,  19.11,   1.00,28777.45,   1.05,  17.60,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
044,  0.08,  1.00,   1.00,   0.08,  19.93,   1.00,53517.54,   1.05,  23.63,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
045,  0.08,  1.00,   1.00,   0.08,  18.91,   1.00,24987.38,   1.05,  20.79,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
046,  0.08,  1.00,   1.00,   0.08,  18.97,   1.00,26261.74,   1.05,  18.21,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
047,  0.08,  1.00,   1.00,   0.08,  19.16,   1.00,34074.21,   1.05,  20.39,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
048,  0.08,  1.00,   1.00,   0.08,  17.85,   1.00,31508.27,   1.05,  20.49,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
049,  0.08,  1.00,   1.00,   0.08,  19.05,   1.00,30038.56,   1.05,  19.27,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
050,  0.08,  1.00,   1.00,   0.08,  20.68,   1.00,28870.16,   1.05,  20.33,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
051,  0.08,  1.00,   1.00,   0.08,  16.86,   1.00,67218.01,   1.05,  20.08,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
052,  0.08,  1.00,   1.00,   0.08,  19.28,   1.00,31141.26,   1.05,  18.41,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
053,  0.08,  1.00,   1.00,   0.08,  20.08,   1.00,30221.90,   1.05,  20.06,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
054,  0.08,  1.00,   1.00,   0.08,  20.83,   1.00,31740.60,   1.05,  19.75,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
055,  0.08,  1.00,   1.00,   0.08,  20.52,   1.00,27703.90,   1.05,  24.47,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
056,  0.08,  1.00,   1.00,   0.08,  19.84,   1.00,34661.79,   1.05,  21.03,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
057,  0.08,  1.00,   1.00,   0.08,  20.03,   1.00,31737.03,   1.05,  20.60,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
058,  0.08,  1.00,   1.00,   0.08,  19.32,   1.00,48398.69,   1.05,  20.60,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
059,  0.08,  1.00,   1.00,   0.08,  20.97,   1.00,70783.01,   1.05,  19.29,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
060,  0.08,  1.00,   1.00,   0.08,  20.95,   1.00,32841.79,   1.05,  21.01,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
061,  0.08,  1.00,   1.00,   0.08,  20.21,   1.00,45755.91,   1.05,  19.39,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
062,  0.08,  1.00,   1.00,   0.08,  17.68,   1.00,33221.78,   1.05,  18.75,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
063,  0.08,  1.00,   1.00,   0.08,  20.90,   1.00,41952.00,   1.05,  24.19,c,2.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.100.3.dot
001,  0.08,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
002,  0.08,  1.00,    nan,    nan,  10.98,    nan,    nan,    nan,  10.89,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
003,  0.08,  1.00,    nan,  75.97,  28.75,    nan,    nan, 320.04,  34.17,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
004,  0.08,  1.00,    nan,  43.98,  54.06,    nan,    nan, 193.65,  53.72,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
005,  0.08,  1.00,    nan,  28.06,  40.92,    nan,    nan, 119.59,  40.77,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
006,  0.08,  1.00,    nan,  19.43,  62.35,    nan,    nan,  80.08,  62.82,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
007,  0.08,  1.00,    nan,  15.14,  57.38,    nan,    nan,  63.28,  57.62,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
008,  0.08,  1.00,    nan,  11.79,  55.76,    nan,    nan,  48.47,  55.77,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
009,  0.08,  1.00,    nan,   9.11,  67.13,    nan,    nan,  35.62,  67.53,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
010,  0.08,  1.00,    nan,   7.66,  61.65,    nan,    nan,  35.62,  64.17,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
011,  0.08,  1.00,    nan,   6.44,  60.21,    nan,    nan,  24.75,  57.99,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
012,  0.08,  1.00,    nan,   5.40,  53.40,    nan,    nan,  24.75,  54.73,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
013,  0.08,  1.00,    nan,   4.49,  71.06,    nan,    nan,  24.75,  70.07,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
014,  0.08,  1.00,    nan,   4.26,  66.76,    nan,    nan,  15.85,  69.05,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
015,  0.08,  1.00,    nan,   3.51,  66.15,    nan,    nan,  15.85,  65.66,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
016,  0.08,  1.00,    nan,   3.33,  64.69,    nan,    nan,  15.85,  64.93,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
017,  0.08,  1.00,    nan,   2.75,  63.03,    nan,    nan,  15.85,  67.10,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
018,  0.08,  1.00,    nan,   2.63,  63.74,    nan,11514.97,   8.93,  62.12,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
019,  0.08,  1.00,    nan,   2.18,  61.28,    nan,    nan,   8.93,  61.20,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
020,  0.08,  1.00,    nan,   2.04,  58.36,    nan,    nan,   8.93,  61.42,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
021,  0.08,  1.00,    nan,   1.97,  48.33,    nan,    nan,   8.93,  45.51,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
022,  0.08,  1.00,    nan,   1.89,  57.19,    nan,    nan,   8.93,  57.24,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
023,  0.08,  1.00,    nan,   1.62,  50.10,    nan,    nan,   8.93,  50.08,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
024,  0.08,  1.00,    nan,   1.50,  51.67,    nan,    nan,   8.93,  51.36,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
025,  0.08,  1.00,    nan,   1.43,  60.95,    nan,    nan,   8.93,  62.36,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
026,  0.08,  1.00,    nan,   1.37,  64.35,    nan,    nan,   8.93,  63.37,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
027,  0.08,  1.00,    nan,   1.28,  63.61,    nan,    nan,   3.98,  67.58,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
028,  0.08,  1.00,    nan,   1.15,  72.48,    nan,    nan,   3.98,  66.88,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
029,  0.08,  1.00,    nan,   1.13,  63.57,    nan,    nan,   3.98,  64.20,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
030,  0.08,  1.00,    nan,   1.04,  62.31,    nan,    nan,   3.98,  62.49,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
031,  0.08,  1.00,    nan,   0.99,  64.53,    nan,    nan,   3.98,  62.41,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
032,  0.08,  1.00,    nan,   0.93,  59.76,    nan,    nan,   3.98,  60.86,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
033,  0.08,  1.00,    nan,   0.91,  59.51,    nan,    nan,   3.98,  61.11,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
034,  0.08,  1.00,    nan,   0.89,  58.88,    nan,    nan,   3.98,  58.66,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
035,  0.08,  1.00,    nan,   0.85,  55.93,    nan,    nan,   3.98,  52.84,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
036,  0.08,  1.00,    nan,   0.76,  52.53,    nan,    nan,   3.98,  53.43,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
037,  0.08,  1.00,    nan,   0.73,  43.39,    nan,    nan,   3.98,  45.51,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
038,  0.08,  1.00,    nan,   0.71,  55.11,    nan,    nan,   3.98,  52.29,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
039,  0.08,  1.00,    nan,   0.70,  44.41,    nan,    nan,   3.98,  45.09,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
040,  0.08,  1.00,    nan,   0.65,  51.17,    nan,    nan,   3.98,  52.48,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
041,  0.08,  1.00,    nan,   0.61,  51.42,    nan,    nan,   3.98,  51.53,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
042,  0.08,  1.00,    nan,   0.58,  47.93,    nan,    nan,   3.98,  50.64,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
043,  0.08,  1.00,    nan,   0.55,  45.96,    nan,    nan,   3.98,  49.00,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
044,  0.08,  1.00,    nan,   0.54,  44.47,    nan,    nan,   3.98,  44.63,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
045,  0.08,  1.00,    nan,   0.53,  44.87,    nan,    nan,   3.98,  45.87,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
046,  0.08,  1.00,    nan,   0.52,  53.77,    nan,    nan,   3.98,  51.51,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
047,  0.08,  1.00,    nan,   0.51,  49.92,    nan,    nan,   3.98,  53.45,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
048,  0.08,  1.00,    nan,   0.50,  53.80,    nan,    nan,   3.98,  54.52,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
049,  0.08,  1.00,    nan,   0.49,  52.64,    nan,    nan,   3.98,  53.74,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
050,  0.08,  1.00,    nan,   0.49,  26.12,    nan,    nan,   3.98,  25.98,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
051,  0.08,  1.00,    nan,   0.48,  26.13,    nan,    nan,   3.98,  23.71,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
052,  0.08,  1.00,    nan,   0.47,  25.40,    nan,    nan,   1.16,  26.75,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
053,  0.08,  1.00,    nan,   0.45,  25.39,    nan,    nan,   1.16,  25.05,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
054,  0.08,  1.00,    nan,   0.40,  25.68,    nan,    nan,   1.16,  23.34,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
055,  0.08,  1.00,    nan,   0.39,  25.41,    nan,    nan,   1.16,  23.34,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
056,  0.08,  1.00,    nan,   0.38,  25.61,    nan,    nan,   1.11,  25.40,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
057,  0.08,  1.00,    nan,   0.37,  24.03,    nan,    nan,   1.11,  26.17,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
058,  0.08,  1.00,    nan,   0.36,  25.83,    nan,    nan,   1.11,  26.33,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
059,  0.08,  1.00,    nan,   0.35,  28.21,    nan,    nan,   1.06,  24.59,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
060,  0.08,  1.00,    nan,   0.34,  45.79,    nan,    nan,   1.06,  44.61,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
061,  0.08,  1.00,    nan,   0.31,  46.04,    nan,    nan,   1.01,  45.39,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
062,  0.08,  1.00,    nan,   0.30,  45.04,    nan,    nan,   1.01,  44.59,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
063,  0.08,  1.00,    nan,   0.29,  45.24,    nan,    nan,   1.01,  45.00,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
064,  0.08,  1.00,    nan,   0.25,  51.55,    nan,    nan,   1.01,  50.22,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
065,  0.08,  1.00,    nan,   0.25,  38.75,    nan,    nan,   1.01,  42.04,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
066,  0.08,  1.00,    nan,   0.24,  42.12,    nan,    nan,   1.01,  42.95,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
067,  0.08,  1.00,    nan,   0.24,  46.79,    nan,    nan,   1.01,  46.98,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
068,  0.08,  1.00,    nan,   0.23,  47.87,    nan,    nan,   1.01,  48.55,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
069,  0.08,  1.00,    nan,   0.23,  47.50,    nan,    nan,   1.01,  48.23,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
070,  0.08,  1.00,    nan,   0.23,  42.25,    nan,    nan,   1.01,  42.94,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
071,  0.08,  1.00,    nan,   0.23,  28.03,    nan,    nan,   1.01,  28.62,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
072,  0.08,  1.00,    nan,   0.22,  34.03,    nan,    nan,   1.01,  32.13,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
073,  0.08,  1.00,    nan,   0.22,  34.91,    nan,    nan,   1.01,  36.12,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
074,  0.08,  1.00,    nan,   0.22,  31.93,    nan,    nan,   1.01,  31.39,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
075,  0.08,  1.00,    nan,   0.22,  27.23,    nan,    nan,   1.01,  27.99,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
076,  0.08,  1.00,    nan,   0.21,  27.50,    nan,    nan,   1.01,  26.65,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
077,  0.08,  1.00,    nan,   0.21,  27.74,    nan,    nan,   1.01,  27.22,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
078,  0.08,  1.00,    nan,   0.21,  28.01,    nan,    nan,   1.01,  27.82,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
079,  0.08,  1.00,    nan,   0.21,  28.30,    nan,    nan,   1.01,  27.83,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
080,  0.08,  1.00,    nan,   0.21,  50.13,    nan,    nan,   1.01,  53.28,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
081,  0.08,  1.00,    nan,   0.20,  36.46,    nan,    nan,   1.01,  36.85,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
082,  0.08,  1.00,    nan,   0.21,  28.04,    nan,    nan,   1.01,  28.15,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
083,  0.08,  1.00,    nan,   0.21,  53.36,    nan,    nan,   1.01,  52.72,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
084,  0.08,  1.00,    nan,   0.20,  57.64,    nan,    nan,   1.01,  58.60,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
085,  0.08,  1.00,    nan,   0.20,  48.08,    nan,    nan,   1.01,  46.65,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
086,  0.08,  1.00,    nan,   0.21,  26.88,    nan,    nan,   1.01,  26.85,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
087,  0.08,  1.00,    nan,   0.21,  55.16,    nan,    nan,   1.01,  54.09,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
088,  0.08,  1.00,    nan,   0.20,  53.07,    nan,    nan,   1.01,  52.85,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
089,  0.08,  1.00,    nan,   0.21,  53.81,    nan,    nan,   1.01,  54.62,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
090,  0.08,  1.00,    nan,   0.21,  58.01,    nan,    nan,   1.01,  53.98,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
091,  0.08,  1.00,    nan,   0.21,  54.38,    nan,    nan,   1.01,  56.84,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
092,  0.08,  1.00,    nan,   0.21,  27.52,    nan,    nan,   1.03,  27.43,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
093,  0.08,  1.00,    nan,   0.21,  30.59,    nan,    nan,   1.03,  28.95,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
094,  0.08,  1.00,    nan,   0.21,  41.19,    nan,    nan,   1.03,  40.16,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
095,  0.08,  1.00,    nan,   0.21,  28.49,    nan,    nan,   1.03,  30.33,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
096,  0.08,  1.00,    nan,   0.22,  28.48,    nan,    nan,   1.03,  28.66,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
097,  0.08,  1.00,    nan,   0.22,  59.10,    nan,    nan,   1.03,  58.54,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
098,  0.08,  1.00,    nan,   0.23,  59.09,    nan,    nan,   1.03,  56.93,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
099,  0.08,  1.00,    nan,   0.23,  53.62,    nan,    nan,   1.03,  51.34,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
100,  0.08,  1.00,    nan,   0.24,  58.79,    nan,    nan,   1.03,  56.38,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
101,  0.08,  1.00,    nan,   0.25,  64.07,    nan,    nan,   1.03,  61.01,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
102,  0.08,  1.00,    nan,   0.26,  60.88,    nan,    nan,   1.03,  59.56,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
103,  0.08,  1.00,    nan,   0.27,  58.69,    nan,    nan,   1.03,  56.57,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
104,  0.08,  1.00,    nan,   0.29,  60.96,    nan,    nan,   1.03,  60.23,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
105,  0.08,  1.00,    nan,   0.31,  62.05,    nan,    nan,   1.03,  61.95,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
106,  0.08,  1.00,    nan,   0.31,  66.31,    nan,    nan,   1.03,  64.98,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
107,  0.08,  1.00,    nan,   0.31,  65.51,    nan,    nan,   1.03,  64.09,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
108,  0.08,  1.00,    nan,   0.31,  66.72,    nan,    nan,   1.03,  64.71,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
109,  0.08,  1.00,    nan,   0.31,  65.21,    nan,    nan,   1.03,  63.99,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
110,  0.08,  1.00,    nan,   0.31,  64.83,    nan,    nan,   1.03,  65.69,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
111,  0.08,  1.00,    nan,   0.31,  65.04,    nan,    nan,   1.03,  65.25,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
112,  0.08,  1.00,    nan,   0.31,  65.29,    nan,    nan,   1.03,  64.48,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
113,  0.08,  1.00,    nan,   0.31,  67.58,    nan,    nan,   1.03,  65.08,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
114,  0.08,  1.00,    nan,   0.08,  67.08,    nan,    nan,   1.03,  65.27,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
115,  0.08,  1.00,    nan,   0.08,  65.11,    nan,    nan,   1.03,  64.58,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
116,  0.08,  1.00,    nan,   0.08,  66.88,    nan,    nan,   1.03,  63.98,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
117,  0.08,  1.00,    nan,   0.08,  65.61,    nan,    nan,   1.03,  64.71,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
118,  0.08,  1.00,    nan,   0.08,  67.04,    nan,    nan,   1.03,  65.60,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
119,  0.08,  1.00,    nan,   0.08,  61.59,    nan,    nan,   1.03,  60.91,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
120,  0.08,  1.00,    nan,   0.08,  56.29,    nan,    nan,   1.03,  55.41,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
121,  0.08,  1.00,    nan,   0.08,  61.08,    nan,    nan,   1.03,  56.79,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
122,  0.08,  1.00,    nan,   0.08,  57.87,    nan,    nan,   1.03,  56.58,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
123,  0.08,  1.00,    nan,   0.08,  58.75,    nan,    nan,   1.03,  57.65,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
124,  0.08,  1.00,    nan,   0.08,  58.09,    nan,    nan,   1.03,  59.01,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
125,  0.08,  1.00,    nan,   0.08,  58.78,    nan,    nan,   1.03,  60.70,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
126,  0.08,  1.00,    nan,   0.08,  66.83,    nan,    nan,   1.03,  71.25,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
127,  0.08,  1.00,    nan,   0.08,  59.83,    nan,    nan,   1.03,  59.17,d,3.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.2.dot
001,  0.10,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
002,  0.10,  1.00,    nan,    nan,  10.60,    nan,    nan,    nan,  10.75,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
003,  0.10,  1.00,    nan,  88.77,  29.78,    nan,    nan, 356.52,  29.95,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
004,  0.10,  1.00,    nan,  51.32,  38.01,    nan,    nan, 222.25,  37.72,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
005,  0.10,  1.00,    nan,  32.77,  52.48,    nan,    nan, 142.28,  53.63,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
006,  0.10,  1.00,    nan,  22.68,  64.37,    nan,    nan,  98.83,  64.54,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
007,  0.10,  1.00,    nan,  17.63,  62.82,    nan,    nan,  80.07,  62.88,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
008,  0.10,  1.00,    nan,  13.73,  58.36,    nan,    nan,  63.28,  60.06,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
009,  0.10,  1.00,    nan,  10.63,  66.93,    nan,    nan,  48.46,  66.83,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
010,  0.10,  1.00,    nan,   8.93,  65.39,    nan,    nan,  35.61,  66.28,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
011,  0.10,  1.00,    nan,   7.50,  63.14,    nan,    nan,  35.61,  66.29,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
012,  0.10,  1.00,    nan,   6.30,  61.35,    nan,    nan,  24.75,  61.20,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
013,  0.10,  1.00,    nan,   5.23,  59.93,    nan,    nan,  24.75,  61.97,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
014,  0.10,  1.00,    nan,   4.94,  54.10,    nan,    nan,  24.75,  56.88,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
015,  0.10,  1.00,    nan,   4.10,  69.30,    nan,    nan,  15.85,  70.11,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
016,  0.10,  1.00,    nan,   3.88,  67.66,    nan,    nan,  15.85,  70.93,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
017,  0.10,  1.00,    nan,   3.21,  66.45,    nan,    nan,  15.85,  67.07,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
018,  0.10,  1.00,    nan,   3.08,  62.80,    nan,11525.49,  15.85,  63.51,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
019,  0.10,  1.00,    nan,   2.49,  61.84,    nan,    nan,   8.93,  62.53,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
020,  0.10,  1.00,    nan,   2.39,  62.41,    nan,    nan,   8.93,  61.15,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
021,  0.10,  1.00,    nan,   2.31,  50.91,    nan,    nan,   8.93,  51.60,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
022,  0.10,  1.00,    nan,   2.23,  42.78,    nan,    nan,   8.93,  42.86,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
023,  0.10,  1.00,    nan,   1.77,  60.18,    nan,    nan,   8.93,  61.34,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
024,  0.10,  1.00,    nan,   1.70,  61.04,    nan,    nan,   8.93,  62.06,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
025,  0.10,  1.00,    nan,   1.64,  47.02,    nan,    nan,   8.93,  47.98,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
026,  0.10,  1.00,    nan,   1.60,  35.02,    nan,    nan,   8.93,  34.68,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
027,  0.10,  1.00,    nan,   1.56,  52.52,    nan,    nan,   8.93,  52.79,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
028,  0.10,  1.00,    nan,   1.50,  44.97,    nan,    nan,   8.93,  46.07,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
029,  0.10,  1.00,    nan,   1.20,  60.01,    nan,    nan,   3.98,  59.31,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
030,  0.10,  1.00,    nan,   1.15,  59.03,    nan,    nan,   3.98,  58.51,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
031,  0.10,  1.00,    nan,   1.11,  52.56,    nan,    nan,   3.98,  52.92,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
032,  0.10,  1.00,    nan,   1.05,  52.39,    nan,    nan,   3.98,  52.70,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
033,  0.10,  1.00,    nan,   1.03,  53.20,    nan,    nan,   3.98,  52.65,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
034,  0.10,  1.00,    nan,   1.00,  52.53,    nan,    nan,   3.98,  52.23,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
035,  0.10,  1.00,    nan,   0.98,  57.36,    nan,    nan,   3.98,  57.08,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
036,  0.10,  1.00,    nan,   0.96,  57.26,    nan,    nan,   3.98,  57.46,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
037,  0.10,  1.00,    nan,   0.93,  56.44,    nan,    nan,   3.98,  57.15,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
038,  0.10,  1.00,    nan,   0.80,  56.19,    nan,    nan,   3.98,  57.30,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
039,  0.10,  1.00,    nan,   0.75,  55.94,    nan,    nan,   3.98,  56.42,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
040,  0.10,  1.00,    nan,   0.72,  54.50,    nan,    nan,   3.98,  55.57,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
041,  0.10,  1.00,    nan,   0.69,  49.27,    nan,    nan,   3.98,  49.81,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
042,  0.10,  1.00,    nan,   0.64,  58.65,    nan,    nan,   3.98,  58.22,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
043,  0.10,  1.00,    nan,   0.63,  57.43,    nan,    nan,   3.98,  57.38,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
044,  0.10,  1.00,    nan,   0.61,  56.05,    nan,    nan,   3.98,  56.00,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
045,  0.10,  1.00,    nan,   0.60,  56.14,    nan,    nan,   3.98,  56.23,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
046,  0.10,  1.00,    nan,   0.58,  55.35,    nan,    nan,   3.98,  54.79,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
047,  0.10,  1.00,    nan,   0.57,  48.70,    nan,    nan,   3.98,  49.12,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
048,  0.10,  1.00,    nan,   0.56,  52.97,    nan,    nan,   3.98,  52.49,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
049,  0.10,  1.00,    nan,   0.55,  52.51,    nan,    nan,   3.98,  52.21,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
050,  0.10,  1.00,    nan,   0.54,  50.87,    nan,    nan,   3.98,  50.97,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
051,  0.10,  1.00,    nan,   0.53,  50.01,    nan,    nan,   3.98,  50.82,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
052,  0.10,  1.00,    nan,   0.52,  27.00,    nan,    nan,   3.98,  25.89,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
053,  0.10,  1.00,    nan,   0.51,  26.14,    nan,    nan,   3.98,  26.35,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
054,  0.10,  1.00,    nan,   0.50,  50.48,    nan,    nan,   3.98,  50.15,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
055,  0.10,  1.00,    nan,   0.48,  25.92,    nan,    nan,   3.98,  30.14,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
056,  0.10,  1.00,    nan,   0.47,  26.38,    nan,    nan,   1.19,  28.47,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
057,  0.10,  1.00,    nan,   0.43,  26.41,    nan,    nan,   1.15,  29.24,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
058,  0.10,  1.00,    nan,   0.42,  26.46,    nan,    nan,   1.15,  26.44,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
059,  0.10,  1.00,    nan,   0.42,  27.84,    nan,    nan,   1.15,  27.48,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
060,  0.10,  1.00,    nan,   0.42,  26.37,    nan,    nan,   1.15,  26.27,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
061,  0.10,  1.00,    nan,   0.41,  26.72,    nan,    nan,   1.11,  26.89,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
062,  0.10,  1.00,    nan,   0.41,  25.73,    nan,    nan,   1.11,  25.97,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
063,  0.10,  1.00,    nan,   0.41,  26.74,    nan,    nan,   1.11,  27.32,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
064,  0.10,  1.00,    nan,   0.41,  25.65,    nan,    nan,   1.11,  26.99,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
065,  0.10,  1.00,    nan,   0.40,  42.07,    nan,    nan,   1.06,  42.79,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
066,  0.10,  1.00,    nan,   0.38,  43.58,    nan,    nan,   1.06,  43.54,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
067,  0.10,  1.00,    nan,   0.38,  44.41,    nan,    nan,   1.06,  44.63,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
068,  0.10,  1.00,    nan,   0.38,  43.64,    nan,    nan,   1.06,  44.91,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
069,  0.10,  1.00,    nan,   0.37,  43.47,    nan,    nan,   1.06,  43.43,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
070,  0.10,  1.00,    nan,   0.37,  47.34,    nan,    nan,   1.06,  43.72,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
071,  0.10,  1.00,    nan,   0.33,  41.25,    nan,    nan,   1.06,  42.28,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
072,  0.10,  1.00,    nan,   0.33,  42.96,    nan,    nan,   1.06,  41.76,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
073,  0.10,  1.00,    nan,   0.31,  37.86,    nan,    nan,   1.06,  37.01,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
074,  0.10,  1.00,    nan,   0.29,  27.23,    nan,    nan,   1.06,  27.57,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
075,  0.10,  1.00,    nan,   0.30,  35.03,    nan,    nan,   1.06,  35.44,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
076,  0.10,  1.00,    nan,   0.30,  29.18,    nan,    nan,   1.06,  26.63,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
077,  0.10,  1.00,    nan,   0.29,  26.43,    nan,    nan,   1.06,  26.73,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
078,  0.10,  1.00,    nan,   0.29,  31.80,    nan,    nan,   1.01,  26.48,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
079,  0.10,  1.00,    nan,   0.29,  27.10,    nan,    nan,   1.01,  27.50,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
080,  0.10,  1.00,    nan,   0.29,  34.88,    nan,    nan,   1.01,  27.80,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
081,  0.10,  1.00,    nan,   0.27,  38.79,    nan,    nan,   1.01,  38.52,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
082,  0.10,  1.00,    nan,   0.28,  35.00,    nan,    nan,   1.01,  35.14,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
083,  0.10,  1.00,    nan,   0.28,  35.45,    nan,    nan,   1.01,  35.44,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
084,  0.10,  1.00,    nan,   0.27,  35.98,    nan,    nan,   1.01,  35.15,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
085,  0.10,  1.00,    nan,   0.28,  27.69,    nan,    nan,   1.03,  27.66,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
086,  0.10,  1.00,    nan,   0.26,  24.88,    nan,    nan,   1.03,  27.76,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
087,  0.10,  1.00,    nan,   0.26,  33.87,    nan,    nan,   1.03,  35.60,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
088,  0.10,  1.00,    nan,   0.24,  27.40,    nan,    nan,   1.03,  28.99,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
089,  0.10,  1.00,    nan,   0.25,  41.45,    nan,    nan,   1.03,  43.17,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
090,  0.10,  1.00,    nan,   0.25,  30.09,    nan,    nan,   1.03,  30.32,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
091,  0.10,  1.00,    nan,   0.26,  45.50,    nan,    nan,   1.03,  47.29,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
092,  0.10,  1.00,    nan,   0.26,  39.83,    nan,    nan,   1.03,  39.48,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
093,  0.10,  1.00,    nan,   0.27,  44.68,    nan,    nan,   1.03,  45.37,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
094,  0.10,  1.00,    nan,   0.25,  45.32,    nan,    nan,   1.03,  46.27,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
095,  0.10,  1.00,    nan,   0.25,  28.08,    nan,    nan,   1.03,  27.69,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
096,  0.10,  1.00,    nan,   0.25,  44.23,    nan,    nan,   1.03,  44.70,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
097,  0.10,  1.00,    nan,   0.25,  45.75,    nan,    nan,   1.03,  46.36,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
098,  0.10,  1.00,    nan,   0.26,  48.37,    nan,    nan,   1.03,  49.83,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
099,  0.10,  1.00,    nan,   0.27,  52.80,    nan,    nan,   1.03,  51.56,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
100,  0.10,  1.00,    nan,   0.28,  51.09,    nan,    nan,   1.03,  50.65,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
101,  0.10,  1.00,    nan,   0.29,  52.28,    nan,    nan,   1.03,  51.83,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
102,  0.10,  1.00,    nan,   0.31,  26.36,    nan,    nan,   1.03,  27.87,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
103,  0.10,  1.00,    nan,   0.32,  26.09,    nan,    nan,   1.03,  26.64,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
104,  0.10,  1.00,    nan,   0.33,  28.44,    nan,    nan,   1.03,  28.16,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
105,  0.10,  1.00,    nan,   0.35,  28.05,    nan,    nan,   1.03,  28.16,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
106,  0.10,  1.00,    nan,   0.35,  26.45,    nan,    nan,   1.03,  26.20,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
107,  0.10,  1.00,    nan,   0.35,  25.94,    nan,    nan,   1.03,  24.20,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
108,  0.10,  1.00,    nan,   0.35,  26.24,    nan,    nan,   1.03,  26.37,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
109,  0.10,  1.00,    nan,   0.35,  25.41,    nan,    nan,   1.03,  26.35,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
110,  0.10,  1.00,    nan,   0.35,  25.65,    nan,    nan,   1.03,  25.98,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
111,  0.10,  1.00,    nan,   0.35,  25.66,    nan,    nan,   1.03,  26.00,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
112,  0.10,  1.00,    nan,   0.35,  25.98,    nan,    nan,   1.03,  26.40,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
113,  0.10,  1.00,    nan,   0.35,  25.73,    nan,    nan,   1.03,  25.47,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
114,  0.10,  1.00,    nan,   0.10,  25.70,    nan,    nan,   1.03,  26.14,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
115,  0.10,  1.00,    nan,   0.10,  25.78,    nan,    nan,   1.03,  25.95,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
116,  0.10,  1.00,    nan,   0.10,  26.34,    nan,    nan,   1.03,  26.96,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
117,  0.10,  1.00,    nan,   0.10,  26.65,    nan,    nan,   1.03,  26.09,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
118,  0.10,  1.00,    nan,   0.10,  25.80,    nan,    nan,   1.03,  26.96,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
119,  0.10,  1.00,    nan,   0.10,  25.71,    nan,    nan,   1.03,  25.98,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
120,  0.10,  1.00,    nan,   0.10,  27.11,    nan,    nan,   1.03,  26.39,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
121,  0.10,  1.00,    nan,   0.10,  25.96,    nan,    nan,   1.03,  25.93,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
122,  0.10,  1.00,    nan,   0.10,  24.78,    nan,    nan,   1.03,  25.98,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
123,  0.10,  1.00,    nan,   0.10,  25.76,    nan,    nan,   1.03,  26.84,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
124,  0.10,  1.00,    nan,   0.10,  46.98,    nan,    nan,   1.03,  46.55,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
125,  0.10,  1.00,    nan,   0.10,  47.40,    nan,    nan,   1.03,  51.70,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
126,  0.10,  1.00,    nan,   0.10,  57.12,    nan,    nan,   1.03,  52.57,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
127,  0.10,  1.00,    nan,   0.10,  48.16,    nan,    nan,   1.03,  49.13,d,3.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.3.dot
001,  0.10,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
002,  0.10,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
003,  0.10,  1.00,    nan,    nan,  18.00,    nan,    nan,    nan,  10.98,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
004,  0.10,  1.00,    nan,  54.70,  38.86,    nan,    nan, 222.22,  38.95,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
005,  0.10,  1.00,    nan,  34.95,  31.51,    nan,    nan, 142.26,  30.97,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
006,  0.10,  1.00,    nan,  24.19,  63.49,    nan,    nan,  98.82,  63.95,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
007,  0.10,  1.00,    nan,  18.84,  62.33,    nan,    nan,  80.05,  60.89,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
008,  0.10,  1.00,    nan,  14.68,  57.58,    nan,    nan,  63.27,  59.36,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
009,  0.10,  1.00,    nan,  11.38,  67.85,    nan,    nan,  48.45,  68.39,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
010,  0.10,  1.00,    nan,   9.57,  62.33,    nan,    nan,  35.61,  61.96,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
011,  0.10,  1.00,    nan,   8.06,  59.19,    nan,    nan,  35.61,  58.86,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
012,  0.10,  1.00,    nan,   6.76,  60.58,    nan,    nan,  24.74,  59.63,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
013,  0.10,  1.00,    nan,   5.65,  64.59,    nan,    nan,  24.74,  57.93,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
014,  0.10,  1.00,    nan,   5.31,  61.29,    nan,    nan,  24.74,  60.00,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
015,  0.10,  1.00,    nan,   4.43,  72.31,    nan,    nan,  15.85,  69.08,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
016,  0.10,  1.00,    nan,   4.20,  67.94,    nan,    nan,  15.85,  68.96,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
017,  0.10,  1.00,    nan,   3.48,  66.50,    nan,    nan,  15.85,  66.28,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
018,  0.10,  1.00,    nan,   3.33,  65.83,    nan,11992.94,  15.85,  64.16,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
019,  0.10,  1.00,    nan,   2.68,  62.97,    nan,    nan,  15.85,  63.25,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
020,  0.10,  1.00,    nan,   2.61,  61.33,    nan,    nan,   8.93,  66.39,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
021,  0.10,  1.00,    nan,   2.51,  60.22,    nan,    nan,   8.93,  61.53,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
022,  0.10,  1.00,    nan,   2.43,  58.36,    nan,    nan,   8.93,  60.33,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
023,  0.10,  1.00,    nan,   1.91,  59.76,    nan,    nan,   8.93,  60.60,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
024,  0.10,  1.00,    nan,   1.86,  66.73,    nan,    nan,   8.93,  68.23,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
025,  0.10,  1.00,    nan,   1.81,  66.19,    nan,    nan,   8.93,  65.62,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
026,  0.10,  1.00,    nan,   1.77,  67.07,    nan,    nan,   8.93,  64.68,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
027,  0.10,  1.00,    nan,   1.72,  64.58,    nan,    nan,   8.93,  71.66,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
028,  0.10,  1.00,    nan,   1.66,  66.49,    nan,    nan,   8.93,  63.13,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
029,  0.10,  1.00,    nan,   1.27,  64.36,    nan,    nan,   8.93,  62.79,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
030,  0.10,  1.00,    nan,   1.23,  64.33,    nan,    nan,   3.98,  62.32,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
031,  0.10,  1.00,    nan,   1.21,  68.86,    nan,    nan,   3.98,  61.02,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
032,  0.10,  1.00,    nan,   1.18,  60.97,    nan,    nan,   3.98,  61.65,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
033,  0.10,  1.00,    nan,   1.16,  54.43,    nan,    nan,   3.98,  55.05,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
034,  0.10,  1.00,    nan,   1.13,  53.63,    nan,    nan,   3.98,  54.81,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
035,  0.10,  1.00,    nan,   1.11,  38.77,    nan,    nan,   3.98,  40.40,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
036,  0.10,  1.00,    nan,   1.08,  51.90,    nan,    nan,   3.98,  64.24,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
037,  0.10,  1.00,    nan,   1.06,  52.18,    nan,    nan,   3.98,  49.96,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
038,  0.10,  1.00,    nan,   0.81,  57.04,    nan,    nan,   3.98,  57.08,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
039,  0.10,  1.00,    nan,   0.78,  54.47,    nan,    nan,   3.98,  55.82,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
040,  0.10,  1.00,    nan,   0.75,  55.00,    nan,    nan,   3.98,  55.51,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
041,  0.10,  1.00,    nan,   0.74,  61.68,    nan,    nan,   3.98,  57.50,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
042,  0.10,  1.00,    nan,   0.72,  60.56,    nan,    nan,   3.98,  59.06,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
043,  0.10,  1.00,    nan,   0.70,  55.87,    nan,    nan,   3.98,  56.16,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
044,  0.10,  1.00,    nan,   0.69,  59.14,    nan,    nan,   3.98,  56.31,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
045,  0.10,  1.00,    nan,   0.68,  63.34,    nan,    nan,   3.98,  55.25,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
046,  0.10,  1.00,    nan,   0.67,  63.61,    nan,    nan,   3.98,  58.25,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
047,  0.10,  1.00,    nan,   0.66,  61.82,    nan,    nan,   3.98,  58.31,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
048,  0.10,  1.00,    nan,   0.65,  63.95,    nan,    nan,   3.98,  56.20,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
049,  0.10,  1.00,    nan,   0.64,  58.32,    nan,    nan,   3.98,  60.95,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
050,  0.10,  1.00,    nan,   0.62,  54.98,    nan,    nan,   3.98,  54.93,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
051,  0.10,  1.00,    nan,   0.61,  60.47,    nan,    nan,   3.98,  54.52,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
052,  0.10,  1.00,    nan,   0.61,  52.74,    nan,    nan,   3.98,  52.17,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
053,  0.10,  1.00,    nan,   0.58,  58.03,    nan,    nan,   3.98,  51.39,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
054,  0.10,  1.00,    nan,   0.57,  50.39,    nan,    nan,   3.98,  49.74,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
055,  0.10,  1.00,    nan,   0.57,  26.18,    nan,    nan,   3.98,  25.99,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
056,  0.10,  1.00,    nan,   0.53,  24.37,    nan,    nan,   3.98,  25.21,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
057,  0.10,  1.00,    nan,   0.46,  50.76,    nan,    nan,   3.98,  48.50,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
058,  0.10,  1.00,    nan,   0.44,  26.92,    nan,    nan,   1.18,  27.44,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
059,  0.10,  1.00,    nan,   0.42,  26.52,    nan,    nan,   1.10,  26.91,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
060,  0.10,  1.00,    nan,   0.40,  26.09,    nan,    nan,   1.06,  27.75,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
061,  0.10,  1.00,    nan,   0.39,  39.49,    nan,    nan,   1.06,  40.66,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
062,  0.10,  1.00,    nan,   0.37,  26.39,    nan,    nan,   1.06,  30.71,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
063,  0.10,  1.00,    nan,   0.36,  33.67,    nan,    nan,   1.06,  36.39,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
064,  0.10,  1.00,    nan,   0.35,  25.76,    nan,    nan,   1.06,  25.74,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
065,  0.10,  1.00,    nan,   0.34,  26.96,    nan,    nan,   1.06,  27.05,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
066,  0.10,  1.00,    nan,   0.33,  27.25,    nan,    nan,   1.06,  26.61,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
067,  0.10,  1.00,    nan,   0.32,  26.67,    nan,    nan,   1.01,  27.83,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
068,  0.10,  1.00,    nan,   0.31,  38.79,    nan,    nan,   1.01,  37.60,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
069,  0.10,  1.00,    nan,   0.29,  54.98,    nan,    nan,   1.01,  51.49,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
070,  0.10,  1.00,    nan,   0.29,  53.42,    nan,    nan,   1.01,  52.53,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
071,  0.10,  1.00,    nan,   0.28,  52.57,    nan,    nan,   1.01,  51.67,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
072,  0.10,  1.00,    nan,   0.28,  51.57,    nan,    nan,   1.01,  52.55,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
073,  0.10,  1.00,    nan,   0.28,  54.98,    nan,    nan,   1.01,  51.35,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
074,  0.10,  1.00,    nan,   0.28,  50.87,    nan,    nan,   1.01,  53.71,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
075,  0.10,  1.00,    nan,   0.28,  51.17,    nan,    nan,   1.01,  52.83,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
076,  0.10,  1.00,    nan,   0.28,  40.49,    nan,    nan,   1.01,  39.25,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
077,  0.10,  1.00,    nan,   0.26,  39.46,    nan,    nan,   1.01,  40.39,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
078,  0.10,  1.00,    nan,   0.26,  39.63,    nan,    nan,   1.01,  40.23,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
079,  0.10,  1.00,    nan,   0.26,  39.14,    nan,    nan,   1.01,  39.26,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
080,  0.10,  1.00,    nan,   0.26,  27.13,    nan,    nan,   1.01,  31.62,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
081,  0.10,  1.00,    nan,   0.26,  26.73,    nan,    nan,   1.01,  23.01,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
082,  0.10,  1.00,    nan,   0.26,  25.99,    nan,    nan,   1.01,  26.20,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
083,  0.10,  1.00,    nan,   0.26,  25.59,    nan,    nan,   1.01,  28.77,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
084,  0.10,  1.00,    nan,   0.26,  25.95,    nan,    nan,   1.01,  25.96,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
085,  0.10,  1.00,    nan,   0.27,  25.59,    nan,    nan,   1.01,  25.67,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
086,  0.10,  1.00,    nan,   0.27,  25.56,    nan,    nan,   1.01,  26.52,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
087,  0.10,  1.00,    nan,   0.27,  25.35,    nan,    nan,   1.01,  26.09,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
088,  0.10,  1.00,    nan,   0.28,  24.20,    nan,    nan,   1.03,  28.70,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
089,  0.10,  1.00,    nan,   0.28,  25.59,    nan,    nan,   1.03,  23.59,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
090,  0.10,  1.00,    nan,   0.29,  25.93,    nan,    nan,   1.03,  23.17,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
091,  0.10,  1.00,    nan,   0.29,  25.68,    nan,    nan,   1.03,  24.88,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
092,  0.10,  1.00,    nan,   0.29,  26.30,    nan,    nan,   1.03,  25.93,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
093,  0.10,  1.00,    nan,   0.29,  27.41,    nan,    nan,   1.03,  27.18,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
094,  0.10,  1.00,    nan,   0.29,  45.07,    nan,    nan,   1.03,  44.82,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
095,  0.10,  1.00,    nan,   0.30,  44.39,    nan,    nan,   1.03,  45.38,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
096,  0.10,  1.00,    nan,   0.30,  43.57,    nan,    nan,   1.03,  44.83,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
097,  0.10,  1.00,    nan,   0.30,  28.65,    nan,    nan,   1.03,  30.77,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
098,  0.10,  1.00,    nan,   0.31,  25.36,    nan,    nan,   1.03,  27.97,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
099,  0.10,  1.00,    nan,   0.32,  44.69,    nan,    nan,   1.03,  47.85,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
100,  0.10,  1.00,    nan,   0.33,  48.98,    nan,    nan,   1.03,  49.47,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
101,  0.10,  1.00,    nan,   0.33,  45.64,    nan,    nan,   1.03,  46.15,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
102,  0.10,  1.00,    nan,   0.34,  51.21,    nan,    nan,   1.03,  50.54,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
103,  0.10,  1.00,    nan,   0.36,  49.44,    nan,    nan,   1.03,  50.97,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
104,  0.10,  1.00,    nan,   0.36,  27.26,    nan,    nan,   1.03,  27.47,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
105,  0.10,  1.00,    nan,   0.36,  27.38,    nan,    nan,   1.03,  25.10,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
106,  0.10,  1.00,    nan,   0.36,  26.14,    nan,    nan,   1.03,  26.28,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
107,  0.10,  1.00,    nan,   0.36,  26.74,    nan,    nan,   1.03,  26.87,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
108,  0.10,  1.00,    nan,   0.36,  26.07,    nan,    nan,   1.03,  26.16,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
109,  0.10,  1.00,    nan,   0.36,  31.36,    nan,    nan,   1.03,  29.48,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
110,  0.10,  1.00,    nan,   0.36,  29.76,    nan,    nan,   1.03,  25.45,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
111,  0.10,  1.00,    nan,   0.36,  28.85,    nan,    nan,   1.03,  28.73,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
112,  0.10,  1.00,    nan,   0.36,  28.51,    nan,    nan,   1.03,  27.66,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
113,  0.10,  1.00,    nan,   0.36,  26.15,    nan,    nan,   1.03,  28.30,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
114,  0.10,  1.00,    nan,   0.10,  25.75,    nan,    nan,   1.03,  26.33,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
115,  0.10,  1.00,    nan,   0.10,  25.43,    nan,    nan,   1.03,  25.37,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
116,  0.10,  1.00,    nan,   0.10,  26.33,    nan,    nan,   1.03,  26.38,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
117,  0.10,  1.00,    nan,   0.10,  25.50,    nan,    nan,   1.03,  26.00,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
118,  0.10,  1.00,    nan,   0.10,  25.73,    nan,    nan,   1.03,  26.18,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
119,  0.10,  1.00,    nan,   0.10,  25.80,    nan,    nan,   1.03,  25.91,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
120,  0.10,  1.00,    nan,   0.10,  27.16,    nan,    nan,   1.03,  26.27,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
121,  0.10,  1.00,    nan,   0.10,  26.75,    nan,    nan,   1.03,  26.00,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
122,  0.10,  1.00,    nan,   0.10,  28.82,    nan,    nan,   1.03,  29.13,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
123,  0.10,  1.00,    nan,   0.10,  28.02,    nan,    nan,   1.03,  29.89,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
124,  0.10,  1.00,    nan,   0.10,  28.31,    nan,    nan,   1.03,  29.41,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
125,  0.10,  1.00,    nan,   0.10,  29.62,    nan,    nan,   1.03,  30.39,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
126,  0.10,  1.00,    nan,   0.10,  28.56,    nan,    nan,   1.03,  29.55,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
127,  0.10,  1.00,    nan,   0.10,  44.80,    nan,    nan,   1.03,  39.67,d,3.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.1.dot
001,  0.10,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
002,  0.10,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
003,  0.10,  1.00,    nan,    nan,  11.09,    nan,    nan,    nan,  11.14,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
004,  0.10,  1.00,    nan,  56.68,  45.99,    nan,    nan, 222.22,  48.80,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
005,  0.10,  1.00,    nan,  36.26,  62.05,    nan,    nan, 142.26,  61.23,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
006,  0.10,  1.00,    nan,  25.14,  58.63,    nan,    nan,  98.82,  56.24,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
007,  0.10,  1.00,    nan,  19.55,  50.21,    nan,    nan,  80.05,  50.67,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
008,  0.10,  1.00,    nan,  15.22,  64.53,    nan,    nan,  63.27,  64.53,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
009,  0.10,  1.00,    nan,  11.82,  73.05,    nan,    nan,  48.45,  75.07,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
010,  0.10,  1.00,    nan,   9.92,  72.64,    nan,    nan,  35.61,  75.42,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
011,  0.10,  1.00,    nan,   8.35,  69.73,    nan,    nan,  35.61,  69.78,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
012,  0.10,  1.00,    nan,   7.03,  63.24,    nan,    nan,  24.74,  63.27,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
013,  0.10,  1.00,    nan,   5.86,  63.06,    nan,    nan,  24.74,  63.91,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
014,  0.10,  1.00,    nan,   5.51,  74.50,    nan,    nan,  24.74,  73.33,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
015,  0.10,  1.00,    nan,   4.61,  72.54,    nan,    nan,  15.85,  75.37,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
016,  0.10,  1.00,    nan,   4.36,  77.38,    nan,    nan,  15.85,  73.05,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
017,  0.10,  1.00,    nan,   3.61,  71.80,    nan,    nan,  15.85,  71.29,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
018,  0.10,  1.00,    nan,   3.47,  67.70,    nan,11768.09,  15.85,  69.37,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
019,  0.10,  1.00,    nan,   2.82,  59.55,    nan,    nan,  15.85,  56.85,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
020,  0.10,  1.00,    nan,   2.69,  57.77,    nan,    nan,   8.92,  56.89,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
021,  0.10,  1.00,    nan,   2.60,  66.48,    nan,    nan,   8.92,  63.25,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
022,  0.10,  1.00,    nan,   2.50,  55.86,    nan,    nan,   8.92,  57.46,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
023,  0.10,  1.00,    nan,   2.00,  58.27,    nan,    nan,   8.92,  55.77,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
024,  0.10,  1.00,    nan,   1.93,  64.91,    nan,    nan,   8.92,  68.48,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
025,  0.10,  1.00,    nan,   1.88,  63.72,    nan,    nan,   8.92,  62.01,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
026,  0.10,  1.00,    nan,   1.83,  61.57,    nan,    nan,   8.92,  61.40,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
027,  0.10,  1.00,    nan,   1.75,  69.01,    nan,    nan,   8.92,  71.33,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
028,  0.10,  1.00,    nan,   1.65,  68.47,    nan,    nan,   8.92,  71.11,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
029,  0.10,  1.00,    nan,   1.33,  68.71,    nan,    nan,   8.92,  71.58,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
030,  0.10,  1.00,    nan,   1.30,  69.12,    nan,    nan,   3.98,  70.87,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
031,  0.10,  1.00,    nan,   1.26,  68.36,    nan,    nan,   3.98,  70.70,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
032,  0.10,  1.00,    nan,   1.23,  68.10,    nan,    nan,   3.98,  65.54,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
033,  0.10,  1.00,    nan,   1.19,  63.26,    nan,    nan,   3.98,  73.01,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
034,  0.10,  1.00,    nan,   1.15,  66.96,    nan,    nan,   3.98,  63.23,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
035,  0.10,  1.00,    nan,   1.11,  62.65,    nan,    nan,   3.98,  63.80,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
036,  0.10,  1.00,    nan,   1.08,  61.31,    nan,    nan,   3.98,  63.19,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
037,  0.10,  1.00,    nan,   1.04,  56.35,    nan,    nan,   3.98,  58.26,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
038,  0.10,  1.00,    nan,   0.96,  50.80,    nan,    nan,   3.98,  50.68,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
039,  0.10,  1.00,    nan,   0.85,  56.06,    nan,    nan,   3.98,  55.53,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
040,  0.10,  1.00,    nan,   0.83,  49.61,    nan,    nan,   3.98,  49.77,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
041,  0.10,  1.00,    nan,   0.80,  55.59,    nan,    nan,   3.98,  54.93,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
042,  0.10,  1.00,    nan,   0.77,  49.89,    nan,    nan,   3.98,  50.36,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
043,  0.10,  1.00,    nan,   0.75,  63.83,    nan,    nan,   3.98,  61.80,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
044,  0.10,  1.00,    nan,   0.74,  62.74,    nan,    nan,   3.98,  62.00,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
045,  0.10,  1.00,    nan,   0.72,  61.89,    nan,    nan,   3.98,  62.01,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
046,  0.10,  1.00,    nan,   0.70,  62.38,    nan,    nan,   3.98,  61.86,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
047,  0.10,  1.00,    nan,   0.66,  61.50,    nan,    nan,   3.98,  60.34,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
048,  0.10,  1.00,    nan,   0.64,  57.41,    nan,    nan,   3.98,  61.70,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
049,  0.10,  1.00,    nan,   0.62,  57.77,    nan,    nan,   3.98,  68.16,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
050,  0.10,  1.00,    nan,   0.61,  63.26,    nan,    nan,   3.98,  63.28,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
051,  0.10,  1.00,    nan,   0.59,  59.03,    nan,    nan,   3.98,  58.01,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
052,  0.10,  1.00,    nan,   0.59,  58.66,    nan,    nan,   3.98,  59.79,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
053,  0.10,  1.00,    nan,   0.57,  58.85,    nan,    nan,   3.98,  63.10,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
054,  0.10,  1.00,    nan,   0.57,  56.83,    nan,    nan,   3.98,  57.92,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
055,  0.10,  1.00,    nan,   0.53,  47.46,    nan,    nan,   3.98,  42.51,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
056,  0.10,  1.00,    nan,   0.52,  26.94,    nan,    nan,   3.98,  27.07,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
057,  0.10,  1.00,    nan,   0.46,  26.83,    nan,    nan,   3.98,  26.38,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
058,  0.10,  1.00,    nan,   0.44,  26.28,    nan,    nan,   3.98,  27.14,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
059,  0.10,  1.00,    nan,   0.44,  48.54,    nan,    nan,   1.11,  48.84,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
060,  0.10,  1.00,    nan,   0.42,  49.42,    nan,    nan,   1.11,  57.07,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
061,  0.10,  1.00,    nan,   0.40,  49.10,    nan,    nan,   1.11,  49.65,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
062,  0.10,  1.00,    nan,   0.38,  49.07,    nan,    nan,   1.11,  49.57,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
063,  0.10,  1.00,    nan,   0.37,  45.52,    nan,    nan,   1.11,  49.88,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
064,  0.10,  1.00,    nan,   0.35,  42.69,    nan,    nan,   1.11,  44.75,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
065,  0.10,  1.00,    nan,   0.35,  49.88,    nan,    nan,   1.11,  49.32,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
066,  0.10,  1.00,    nan,   0.35,  55.12,    nan,    nan,   1.11,  51.72,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
067,  0.10,  1.00,    nan,   0.34,  50.13,    nan,    nan,   1.11,  52.32,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
068,  0.10,  1.00,    nan,   0.33,  58.42,    nan,    nan,   1.11,  60.51,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
069,  0.10,  1.00,    nan,   0.32,  62.78,    nan,    nan,   1.11,  59.41,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
070,  0.10,  1.00,    nan,   0.31,  59.80,    nan,    nan,   1.11,  57.80,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
071,  0.10,  1.00,    nan,   0.31,  56.87,    nan,    nan,   1.11,  60.64,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
072,  0.10,  1.00,    nan,   0.31,  51.83,    nan,    nan,   1.11,  56.66,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
073,  0.10,  1.00,    nan,   0.30,  54.49,    nan,    nan,   1.11,  54.66,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
074,  0.10,  1.00,    nan,   0.29,  41.14,    nan,    nan,   1.11,  40.98,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
075,  0.10,  1.00,    nan,   0.29,  37.32,    nan,    nan,   1.11,  38.55,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
076,  0.10,  1.00,    nan,   0.29,  36.83,    nan,    nan,   1.11,  38.16,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
077,  0.10,  1.00,    nan,   0.28,  35.82,    nan,    nan,   1.11,  36.05,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
078,  0.10,  1.00,    nan,   0.28,  31.34,    nan,    nan,   1.11,  34.03,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
079,  0.10,  1.00,    nan,   0.28,  36.60,    nan,    nan,   1.11,  39.52,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
080,  0.10,  1.00,    nan,   0.27,  42.66,    nan,    nan,   1.11,  42.98,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
081,  0.10,  1.00,    nan,   0.27,  36.87,    nan,    nan,   1.11,  38.82,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
082,  0.10,  1.00,    nan,   0.27,  46.36,    nan,    nan,   1.11,  46.94,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
083,  0.10,  1.00,    nan,   0.27,  45.94,    nan,    nan,   1.11,  46.91,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
084,  0.10,  1.00,    nan,   0.27,  25.77,    nan,    nan,   1.06,  25.79,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
085,  0.10,  1.00,    nan,   0.27,  28.79,    nan,    nan,   1.06,  27.76,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
086,  0.10,  1.00,    nan,   0.27,  25.68,    nan,    nan,   1.06,  26.08,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
087,  0.10,  1.00,    nan,   0.27,  26.54,    nan,    nan,   1.08,  30.15,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
088,  0.10,  1.00,    nan,   0.27,  27.30,    nan,    nan,   1.08,  25.93,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
089,  0.10,  1.00,    nan,   0.28,  28.69,    nan,    nan,   1.08,  27.26,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
090,  0.10,  1.00,    nan,   0.28,  26.89,    nan,    nan,   1.08,  26.41,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
091,  0.10,  1.00,    nan,   0.28,  26.70,    nan,    nan,   1.08,  26.70,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
092,  0.10,  1.00,    nan,   0.29,  26.64,    nan,    nan,   1.08,  27.37,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
093,  0.10,  1.00,    nan,   0.29,  26.54,    nan,    nan,   1.08,  27.31,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
094,  0.10,  1.00,    nan,   0.29,  26.68,    nan,    nan,   1.08,  25.70,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
095,  0.10,  1.00,    nan,   0.29,  26.71,    nan,    nan,   1.08,  26.91,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
096,  0.10,  1.00,    nan,   0.30,  26.85,    nan,    nan,   1.08,  27.05,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
097,  0.10,  1.00,    nan,   0.30,  27.56,    nan,    nan,   1.08,  27.71,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
098,  0.10,  1.00,    nan,   0.31,  27.66,    nan,    nan,   1.08,  27.97,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
099,  0.10,  1.00,    nan,   0.31,  45.82,    nan,    nan,   1.08,  46.91,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
100,  0.10,  1.00,    nan,   0.32,  41.59,    nan,    nan,   1.08,  41.35,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
101,  0.10,  1.00,    nan,   0.34,  42.96,    nan,    nan,   1.08,  41.77,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
102,  0.10,  1.00,    nan,   0.36,  45.25,    nan,    nan,   1.08,  44.41,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
103,  0.10,  1.00,    nan,   0.38,  42.40,    nan,    nan,   1.08,  43.49,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
104,  0.10,  1.00,    nan,   0.38,  30.03,    nan,    nan,   1.08,  29.68,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
105,  0.10,  1.00,    nan,   0.38,  41.30,    nan,    nan,   1.08,  42.12,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
106,  0.10,  1.00,    nan,   0.38,  45.61,    nan,    nan,   1.08,  47.13,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
107,  0.10,  1.00,    nan,   0.38,  46.53,    nan,    nan,   1.08,  49.88,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
108,  0.10,  1.00,    nan,   0.38,  46.86,    nan,    nan,   1.08,  47.21,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
109,  0.10,  1.00,    nan,   0.38,  48.11,    nan,    nan,   1.08,  48.98,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
110,  0.10,  1.00,    nan,   0.38,  47.19,    nan,    nan,   1.08,  47.02,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
111,  0.10,  1.00,    nan,   0.38,  47.31,    nan,    nan,   1.08,  47.36,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
112,  0.10,  1.00,    nan,   0.38,  46.54,    nan,    nan,   1.08,  47.62,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
113,  0.10,  1.00,    nan,   0.38,  50.85,    nan,    nan,   1.08,  52.05,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
114,  0.10,  1.00,    nan,   0.10,  42.39,    nan,    nan,   1.08,  43.21,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
115,  0.10,  1.00,    nan,   0.10,  43.35,    nan,    nan,   1.08,  45.25,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
116,  0.10,  1.00,    nan,   0.10,  43.24,    nan,    nan,   1.08,  42.42,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
117,  0.10,  1.00,    nan,   0.10,  44.85,    nan,    nan,   1.08,  43.41,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
118,  0.10,  1.00,    nan,   0.10,  54.99,    nan,    nan,   1.08,  43.51,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
119,  0.10,  1.00,    nan,   0.10,  45.04,    nan,    nan,   1.08,  43.46,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
120,  0.10,  1.00,    nan,   0.10,  43.76,    nan,    nan,   1.08,  42.41,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
121,  0.10,  1.00,    nan,   0.10,  42.01,    nan,    nan,   1.08,  42.66,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
122,  0.10,  1.00,    nan,   0.10,  43.89,    nan,    nan,   1.08,  43.35,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
123,  0.10,  1.00,    nan,   0.10,  43.50,    nan,    nan,   1.08,  43.39,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
124,  0.10,  1.00,    nan,   0.10,  45.83,    nan,    nan,   1.08,  43.69,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
125,  0.10,  1.00,    nan,   0.10,  43.24,    nan,    nan,   1.08,  43.56,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
126,  0.10,  1.00,    nan,   0.10,  57.30,    nan,    nan,   1.08,  42.79,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
127,  0.10,  1.00,    nan,   0.10,  59.15,    nan,    nan,   1.08,  49.94,d,3.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.0.dot
001,  0.12,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
002,  0.12,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
003,  0.12,  1.00,    nan,    nan,  14.37,    nan,    nan,    nan,  11.02,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
004,  0.12,  1.00,    nan,  67.89,  27.84,    nan,    nan, 285.37,  27.95,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
005,  0.12,  1.00,    nan,  43.34,  38.38,    nan,    nan, 166.92,  38.63,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
006,  0.12,  1.00,    nan,  30.01,  51.18,    nan,    nan, 119.54,  52.75,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
007,  0.12,  1.00,    nan,  23.35,  58.82,    nan,    nan,  98.80,  59.38,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
008,  0.12,  1.00,    nan,  18.18,  55.59,    nan,    nan,  80.05,  56.13,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
009,  0.12,  1.00,    nan,  14.08,  67.41,    nan,    nan,  63.26,  70.00,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
010,  0.12,  1.00,    nan,  11.82,  66.43,    nan,    nan,  48.45,  67.01,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
011,  0.12,  1.00,    nan,   9.93,  64.31,    nan,    nan,  35.61,  65.40,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
012,  0.12,  1.00,    nan,   8.36,  65.31,    nan,    nan,  35.61,  64.39,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
013,  0.12,  1.00,    nan,   6.95,  62.92,    nan,    nan,  24.74,  63.51,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
014,  0.12,  1.00,    nan,   6.56,  58.19,    nan,    nan,  24.74,  54.84,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
015,  0.12,  1.00,    nan,   5.43,  70.61,    nan,    nan,  24.74,  70.13,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
016,  0.12,  1.00,    nan,   5.16,  68.63,    nan,    nan,  24.74,  69.31,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
017,  0.12,  1.00,    nan,   4.24,  68.47,    nan,    nan,  15.84,  68.39,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
018,  0.12,  1.00,    nan,   4.07,  68.73,    nan,11838.17,  15.84,  66.71,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
019,  0.12,  1.00,    nan,   3.37,  65.06,    nan,    nan,  15.84,  65.17,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
020,  0.12,  1.00,    nan,   3.15,  63.32,    nan,    nan,  15.84,  63.22,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
021,  0.12,  1.00,    nan,   3.05,  65.55,    nan,    nan,  15.84,  65.57,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
022,  0.12,  1.00,    nan,   2.92,  62.51,    nan,    nan,   8.92,  63.85,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
023,  0.12,  1.00,    nan,   2.40,  61.35,    nan,    nan,   8.92,  62.35,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
024,  0.12,  1.00,    nan,   2.24,  49.68,    nan,    nan,   8.92,  49.85,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
025,  0.12,  1.00,    nan,   2.17,  60.69,    nan,    nan,   8.92,  60.33,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
026,  0.12,  1.00,    nan,   2.11,  50.75,    nan,    nan,   8.92,  53.69,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
027,  0.12,  1.00,    nan,   2.03,  44.50,    nan,    nan,   8.92,  44.07,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
028,  0.12,  1.00,    nan,   1.97,  53.44,    nan,    nan,   8.92,  53.90,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
029,  0.12,  1.00,    nan,   1.63,  59.82,    nan,    nan,   8.92,  59.61,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
030,  0.12,  1.00,    nan,   1.50,  67.65,    nan,    nan,   8.92,  68.10,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
031,  0.12,  1.00,    nan,   1.45,  67.76,    nan,    nan,   8.92,  66.65,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
032,  0.12,  1.00,    nan,   1.42,  68.03,    nan,    nan,   8.92,  68.52,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
033,  0.12,  1.00,    nan,   1.39,  65.77,    nan,    nan,   3.98,  66.44,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
034,  0.12,  1.00,    nan,   1.37,  65.41,    nan,    nan,   3.98,  65.46,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
035,  0.12,  1.00,    nan,   1.34,  63.85,    nan,    nan,   3.98,  64.34,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
036,  0.12,  1.00,    nan,   1.30,  63.20,    nan,    nan,   3.98,  65.50,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
037,  0.12,  1.00,    nan,   1.27,  61.44,    nan,    nan,   3.98,  58.85,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
038,  0.12,  1.00,    nan,   1.11,  58.87,    nan,    nan,   3.98,  58.43,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
039,  0.12,  1.00,    nan,   1.03,  56.62,    nan,    nan,   3.98,  57.35,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
040,  0.12,  1.00,    nan,   0.93,  56.08,    nan,    nan,   3.98,  57.12,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
041,  0.12,  1.00,    nan,   0.88,  56.02,    nan,    nan,   3.98,  56.38,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
042,  0.12,  1.00,    nan,   0.85,  49.70,    nan,    nan,   3.98,  49.44,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
043,  0.12,  1.00,    nan,   0.84,  49.98,    nan,    nan,   3.98,  49.77,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
044,  0.12,  1.00,    nan,   0.82,  49.26,    nan,    nan,   3.98,  50.27,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
045,  0.12,  1.00,    nan,   0.81,  52.70,    nan,    nan,   3.98,  52.26,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
046,  0.12,  1.00,    nan,   0.80,  49.94,    nan,    nan,   3.98,  51.44,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
047,  0.12,  1.00,    nan,   0.79,  48.24,    nan,    nan,   3.98,  48.47,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
048,  0.12,  1.00,    nan,   0.78,  26.01,    nan,    nan,   3.98,  26.17,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
049,  0.12,  1.00,    nan,   0.77,  50.30,    nan,    nan,   3.98,  52.60,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
050,  0.12,  1.00,    nan,   0.75,  50.32,    nan,    nan,   3.98,  49.72,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
051,  0.12,  1.00,    nan,   0.74,  48.56,    nan,    nan,   3.98,  49.07,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
052,  0.12,  1.00,    nan,   0.73,  49.17,    nan,    nan,   3.98,  49.37,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
053,  0.12,  1.00,    nan,   0.71,  49.90,    nan,    nan,   3.98,  48.49,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
054,  0.12,  1.00,    nan,   0.69,  26.04,    nan,    nan,   3.98,  27.54,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
055,  0.12,  1.00,    nan,   0.67,  28.46,    nan,    nan,   3.98,  27.60,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
056,  0.12,  1.00,    nan,   0.63,  26.25,    nan,    nan,   3.98,  27.41,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
057,  0.12,  1.00,    nan,   0.57,  25.49,    nan,    nan,   3.98,  23.97,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
058,  0.12,  1.00,    nan,   0.55,  25.27,    nan,    nan,   3.98,  25.59,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
059,  0.12,  1.00,    nan,   0.53,  26.24,    nan,    nan,   3.98,  26.09,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
060,  0.12,  1.00,    nan,   0.47,  23.63,    nan,    nan,   3.98,  26.14,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
061,  0.12,  1.00,    nan,   0.46,  26.53,    nan,    nan,   3.98,  27.77,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
062,  0.12,  1.00,    nan,   0.43,  26.15,    nan,    nan,   3.98,  27.53,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
063,  0.12,  1.00,    nan,   0.40,  26.63,    nan,    nan,   3.98,  27.43,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
064,  0.12,  1.00,    nan,   0.39,  26.64,    nan,    nan,   1.28,  27.19,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
065,  0.12,  1.00,    nan,   0.38,  26.58,    nan,    nan,   1.28,  26.93,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
066,  0.12,  1.00,    nan,   0.37,  27.89,    nan,    nan,   1.24,  26.76,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
067,  0.12,  1.00,    nan,   0.36,  27.00,    nan,    nan,   1.24,  26.22,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
068,  0.12,  1.00,    nan,   0.36,  26.27,    nan,    nan,   1.24,  26.39,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
069,  0.12,  1.00,    nan,   0.35,  27.38,    nan,    nan,   1.24,  27.08,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
070,  0.12,  1.00,    nan,   0.35,  25.64,    nan,    nan,   1.24,  26.21,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
071,  0.12,  1.00,    nan,   0.35,  37.78,    nan,    nan,   1.24,  38.76,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
072,  0.12,  1.00,    nan,   0.35,  26.00,    nan,    nan,   1.24,  26.13,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
073,  0.12,  1.00,    nan,   0.35,  26.43,    nan,    nan,   1.24,  25.74,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
074,  0.12,  1.00,    nan,   0.36,  27.00,    nan,    nan,   1.24,  26.34,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
075,  0.12,  1.00,    nan,   0.36,  25.93,    nan,    nan,   1.24,  25.12,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
076,  0.12,  1.00,    nan,   0.34,  26.84,    nan,    nan,   1.24,  26.40,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
077,  0.12,  1.00,    nan,   0.37,  27.01,    nan,    nan,   1.24,  26.76,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
078,  0.12,  1.00,    nan,   0.37,  26.18,    nan,    nan,   1.24,  26.52,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
079,  0.12,  1.00,    nan,   0.37,  25.68,    nan,    nan,   1.24,  26.00,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
080,  0.12,  1.00,    nan,   0.35,  27.87,    nan,    nan,   1.24,  26.73,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
081,  0.12,  1.00,    nan,   0.33,  24.93,    nan,    nan,   1.24,  26.28,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
082,  0.12,  1.00,    nan,   0.33,  26.56,    nan,    nan,   1.25,  26.41,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
083,  0.12,  1.00,    nan,   0.32,  27.99,    nan,    nan,   1.25,  27.69,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
084,  0.12,  1.00,    nan,   0.32,  28.41,    nan,    nan,   1.25,  28.05,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
085,  0.12,  1.00,    nan,   0.32,  28.01,    nan,    nan,   1.25,  27.47,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
086,  0.12,  1.00,    nan,   0.32,  26.89,    nan,    nan,   1.25,  27.96,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
087,  0.12,  1.00,    nan,   0.32,  27.26,    nan,    nan,   1.25,  27.41,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
088,  0.12,  1.00,    nan,   0.32,  26.96,    nan,    nan,   1.25,  27.58,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
089,  0.12,  1.00,    nan,   0.32,  26.65,    nan,    nan,   1.25,  26.62,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
090,  0.12,  1.00,    nan,   0.32,  27.99,    nan,    nan,   1.25,  28.23,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
091,  0.12,  1.00,    nan,   0.31,  26.57,    nan,    nan,   1.25,  26.30,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
092,  0.12,  1.00,    nan,   0.31,  27.22,    nan,    nan,   1.25,  27.54,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
093,  0.12,  1.00,    nan,   0.31,  27.72,    nan,    nan,   1.25,  28.41,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
094,  0.12,  1.00,    nan,   0.31,  28.15,    nan,    nan,   1.25,  27.88,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
095,  0.12,  1.00,    nan,   0.32,  30.40,    nan,    nan,   1.25,  27.94,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
096,  0.12,  1.00,    nan,   0.32,  27.58,    nan,    nan,   1.25,  27.52,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
097,  0.12,  1.00,    nan,   0.33,  29.20,    nan,    nan,   1.25,  28.47,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
098,  0.12,  1.00,    nan,   0.34,  26.97,    nan,    nan,   1.25,  26.66,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
099,  0.12,  1.00,    nan,   0.33,  28.51,    nan,    nan,   1.25,  28.67,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
100,  0.12,  1.00,    nan,   0.35,  28.41,    nan,    nan,   1.25,  28.57,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
101,  0.12,  1.00,    nan,   0.36,  27.74,    nan,    nan,   1.25,  28.13,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
102,  0.12,  1.00,    nan,   0.38,  31.60,    nan,    nan,   1.25,  28.35,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
103,  0.12,  1.00,    nan,   0.40,  48.15,    nan,    nan,   1.25,  49.04,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
104,  0.12,  1.00,    nan,   0.43,  46.45,    nan,    nan,   1.25,  46.91,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
105,  0.12,  1.00,    nan,   0.45,  48.73,    nan,    nan,   1.25,  48.18,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
106,  0.12,  1.00,    nan,   0.45,  28.12,    nan,    nan,   1.28,  28.65,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
107,  0.12,  1.00,    nan,   0.45,  26.55,    nan,    nan,   1.28,  28.07,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
108,  0.12,  1.00,    nan,   0.45,  28.09,    nan,    nan,   1.28,  33.01,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
109,  0.12,  1.00,    nan,   0.45,  42.15,    nan,    nan,   1.28,  45.22,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
110,  0.12,  1.00,    nan,   0.45,  45.08,    nan,    nan,   1.28,  44.04,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
111,  0.12,  1.00,    nan,   0.45,  43.96,    nan,    nan,   1.28,  46.14,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
112,  0.12,  1.00,    nan,   0.45,  42.98,    nan,    nan,   1.28,  45.03,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
113,  0.12,  1.00,    nan,   0.45,  54.97,    nan,    nan,   1.28,  48.40,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
114,  0.12,  1.00,    nan,   0.12,  43.06,    nan,    nan,   1.28,  42.86,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
115,  0.12,  1.00,    nan,   0.12,  44.88,    nan,    nan,   1.28,  43.27,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
116,  0.12,  1.00,    nan,   0.12,  44.53,    nan,    nan,   1.28,  43.83,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
117,  0.12,  1.00,    nan,   0.12,  43.98,    nan,    nan,   1.28,  43.83,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
118,  0.12,  1.00,    nan,   0.12,  43.73,    nan,    nan,   1.28,  44.06,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
119,  0.12,  1.00,    nan,   0.12,  43.53,    nan,    nan,   1.28,  43.22,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
120,  0.12,  1.00,    nan,   0.12,  42.95,    nan,    nan,   1.28,  44.10,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
121,  0.12,  1.00,    nan,   0.12,  43.25,    nan,    nan,   1.28,  46.28,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
122,  0.12,  1.00,    nan,   0.12,  43.65,    nan,    nan,   1.28,  46.63,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
123,  0.12,  1.00,    nan,   0.12,  43.48,    nan,    nan,   1.28,  42.78,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
124,  0.12,  1.00,    nan,   0.12,  43.68,    nan,    nan,   1.28,  43.56,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
125,  0.12,  1.00,    nan,   0.12,  43.24,    nan,    nan,   1.28,  43.36,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
126,  0.12,  1.00,    nan,   0.12,  45.84,    nan,    nan,   1.28,  45.97,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
127,  0.12,  1.00,    nan,   0.12,  51.63,    nan,    nan,   1.28,  51.55,d,3.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.500.4.dot
001,  0.01,  1.00,    nan,    nan,  15.53,    nan,    nan,    nan,  26.92,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
002,  0.01,  1.00,    nan,  54.20,  49.39,    nan,    nan, 222.20,  49.78,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
003,  0.01,  1.00,    nan,  24.19,  74.47,    nan,    nan,  98.81,  74.84,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
004,  0.01,  1.00,    nan,  13.79, 115.36,    nan,    nan,  63.26, 113.64,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
005,  0.01,  1.00,    nan,   8.73,  92.47,    nan,    nan,  35.61,  92.28,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
006,  0.01,  1.00,    nan,   6.12, 118.94,    nan,    nan,  24.74, 119.25,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
007,  0.01,  1.00,    nan,   4.49,  86.88,    nan,    nan,  24.74,  86.73,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
008,  0.01,  1.00,    nan,   3.50,  87.00,    nan,    nan,  15.85,  87.32,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
009,  0.01,  1.00,    nan,   2.83, 108.44,    nan,    nan,  15.85, 107.61,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
010,  0.01,  1.00,    nan,   2.28,  86.07,    nan,    nan,   8.92,  86.21,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
011,  0.01,  1.00,    nan,   1.92,  80.58,    nan,    nan,   8.92,  80.24,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
012,  0.01,  1.00,    nan,   1.61,  82.98,    nan,    nan,   8.92,  84.37,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
013,  0.01,  1.00,    nan,   1.35,  86.11,    nan,    nan,   8.92,  88.13,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
014,  0.01,  1.00,    nan,   1.19,  83.69,    nan,    nan,   8.92,  84.93,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
015,  0.01,  1.00,    nan,   1.06, 103.37,    nan,    nan,   3.98, 104.95,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
016,  0.01,  1.00,    nan,   0.94,  98.94,    nan,    nan,   3.98, 101.11,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
017,  0.01,  1.00,    nan,   0.83,  44.25,    nan,    nan,   3.98,  46.15,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
018,  0.01,  1.00,    nan,   0.73,  79.17,    nan,    nan,   3.98,  79.28,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
019,  0.01,  1.00,    nan,   0.65,  77.12,    nan,    nan,   3.98,  77.31,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
020,  0.01,  1.00,    nan,   0.62,  79.75,    nan,41210.64,   3.98,  80.21,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
021,  0.01,  1.00,    nan,   0.55,  78.92,    nan,    nan,   3.98,  80.22,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
022,  0.01,  1.00,    nan,   0.52,  72.79,    nan,    nan,   3.98,  73.34,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
023,  0.01,  1.00,    nan,   0.46,  79.62,    nan,    nan,   3.98,  83.74,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
024,  0.01,  1.00,    nan,   0.44,  83.68,    nan,    nan,   3.98,  85.35,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
025,  0.01,  1.00,    nan,   0.39,  85.39,    nan,    nan,   3.98,  87.73,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
026,  0.01,  1.00,    nan,   0.37,  85.63,    nan,    nan,   3.98,  85.38,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
027,  0.01,  1.00,    nan,   0.36,  80.44,    nan,    nan,   3.98,  80.53,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
028,  0.01,  1.00,    nan,   0.32,  85.06,    nan,    nan,   3.98,  90.34,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
029,  0.01,  1.00,    nan,   0.30,  79.80,    nan,    nan,   3.98,  80.58,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
030,  0.01,  1.00,    nan,   0.29,  84.46,    nan,    nan,   1.00,  83.90,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
031,  0.01,  1.00,    nan,   0.26,  84.53,    nan,    nan,   1.00,  84.40,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
032,  0.01,  1.00,    nan,   0.25,  86.06,    nan,    nan,   1.00,  86.38,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
033,  0.01,  1.00,    nan,   0.24,  79.92,    nan,    nan,   1.00,  79.76,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
034,  0.01,  1.00,    nan,   0.23,  81.90,    nan,    nan,   1.00,  83.37,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
035,  0.01,  1.00,    nan,   0.21,  93.02,    nan,    nan,   1.00,  90.32,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
036,  0.01,  1.00,    nan,   0.20,  90.25,    nan,    nan,   1.00,  87.86,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
037,  0.01,  1.00,    nan,   0.19,  88.70,    nan,    nan,   1.00,  87.45,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
038,  0.01,  1.00,    nan,   0.19,  84.89,    nan,    nan,   1.00,  84.13,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
039,  0.01,  1.00,    nan,   0.18,  87.63,    nan,    nan,   1.00,  88.28,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
040,  0.01,  1.00,    nan,   0.18,  84.16,    nan,    nan,   1.00,  81.88,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
041,  0.01,  1.00,    nan,   0.16,  85.51,    nan,    nan,   1.00,  84.29,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
042,  0.01,  1.00,    nan,   0.15,  85.80,    nan,    nan,   1.00,  84.48,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
043,  0.01,  1.00,    nan,   0.15,  85.44,    nan,    nan,   1.00,  85.20,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
044,  0.01,  1.00,    nan,   0.14,  85.60,    nan,    nan,   1.00,  85.53,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
045,  0.01,  1.00,    nan,   0.14,  85.40,    nan,    nan,   1.00,  86.13,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
046,  0.01,  1.00,    nan,   0.14,  85.24,    nan,    nan,   1.00,  84.66,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
047,  0.01,  1.00,    nan,   0.13,  83.85,    nan,    nan,   1.00,  85.00,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
048,  0.01,  1.00,    nan,   0.13,  84.36,    nan,    nan,   1.00,  84.17,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
049,  0.01,  1.00,    nan,   0.12,  85.13,    nan,    nan,   1.00,  83.81,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
050,  0.01,  1.00,    nan,   0.11,  82.38,    nan,    nan,   1.00,  84.05,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
051,  0.01,  1.00,    nan,   0.11,  79.63,    nan,    nan,   1.00,  80.09,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
052,  0.01,  1.00,    nan,   0.10,  86.09,    nan,    nan,   1.00,  87.01,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
053,  0.01,  1.00,    nan,   0.10,  85.75,    nan,    nan,   1.00,  85.86,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
054,  0.01,  1.00,    nan,   0.10,  84.66,    nan,    nan,   1.00,  85.07,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
055,  0.01,  1.00,    nan,   0.10,  84.85,    nan,    nan,   1.00,  85.89,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
056,  0.01,  1.00,    nan,   0.10,  86.17,    nan,    nan,   1.00,  85.93,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
057,  0.01,  1.00,    nan,   0.10,  85.24,    nan,    nan,   1.00,  85.93,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
058,  0.01,  1.00,    nan,   0.09,  86.27,    nan,    nan,   1.00,  86.45,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
059,  0.01,  1.00,    nan,   0.09,  94.96,    nan,    nan,   1.00,  92.72,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
060,  0.01,  1.00,    nan,   0.09,  84.14,    nan,    nan,   1.00,  84.14,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
061,  0.01,  1.00,    nan,   0.09,  89.46,    nan,    nan,   1.00,  88.35,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
062,  0.01,  1.00,    nan,   0.08,  90.33,    nan,    nan,   1.00,  90.18,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
063,  0.01,  1.00,    nan,   0.08,  77.43,    nan,    nan,   1.00,  76.65,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
064,  0.01,  1.00,    nan,   0.07,  89.40,    nan,    nan,   1.00,  89.26,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
065,  0.01,  1.00,    nan,   0.07,  90.14,    nan,    nan,   1.00,  88.68,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
066,  0.01,  1.00,    nan,   0.07,  90.23,    nan,    nan,   1.00,  89.98,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
067,  0.01,  1.00,    nan,   0.07,  85.23,    nan,    nan,   1.00,  85.84,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
068,  0.01,  1.00,    nan,   0.07,  87.51,    nan,    nan,   1.00,  87.39,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
069,  0.01,  1.00,    nan,   0.07,  88.86,    nan,    nan,   1.00,  88.55,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
070,  0.01,  1.00,    nan,   0.07,  90.36,    nan,    nan,   1.00,  88.48,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
071,  0.01,  1.00,    nan,   0.06,  90.13,    nan,    nan,   1.00,  90.28,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
072,  0.01,  1.00,    nan,   0.06,  78.26,    nan,    nan,   1.00,  79.13,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
073,  0.01,  1.00,    nan,   0.06,  93.57,    nan,    nan,   1.00,  93.30,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
074,  0.01,  1.00,    nan,   0.06,  95.54,    nan,    nan,   1.00,  93.41,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
075,  0.01,  1.00,    nan,   0.06,  84.89,    nan,    nan,   1.00,  84.28,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
076,  0.01,  1.00,    nan,   0.06,  96.57,    nan,    nan,   1.00,  96.31,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
077,  0.01,  1.00,    nan,   0.06,  97.23,    nan,    nan,   1.00,  97.29,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
078,  0.01,  1.00,    nan,   0.06,  91.82,    nan,    nan,   1.00,  92.33,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
079,  0.01,  1.00,    nan,   0.06,  92.18,    nan,    nan,   1.00,  93.08,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
080,  0.01,  1.00,    nan,   0.06,  94.26,    nan,    nan,   1.00,  93.49,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
081,  0.01,  1.00,    nan,   0.06,  92.64,    nan,    nan,   1.00,  93.23,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
082,  0.01,  1.00,    nan,   0.05,  89.98,    nan,    nan,   1.00,  89.23,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
083,  0.01,  1.00,    nan,   0.05,  90.62,    nan,    nan,   1.00,  90.20,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
084,  0.01,  1.00,    nan,   0.05,  91.53,    nan,    nan,   1.00,  89.72,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
085,  0.01,  1.00,    nan,   0.05,  91.78,    nan,    nan,   1.00,  90.99,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
086,  0.01,  1.00,    nan,   0.04,  90.28,    nan,    nan,   1.00,  90.55,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
087,  0.01,  1.00,    nan,   0.04,  91.31,    nan,    nan,   1.00,  91.65,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
088,  0.01,  1.00,    nan,   0.04,  92.48,    nan,    nan,   1.00,  94.80,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
089,  0.01,  1.00,    nan,   0.04,  92.01,    nan,    nan,   1.00,  94.41,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
090,  0.01,  1.00,    nan,   0.04,  97.35,    nan,    nan,   1.00,  97.95,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
091,  0.01,  1.00,    nan,   0.04,  97.95,    nan,    nan,   1.00,  97.38,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
092,  0.01,  1.00,    nan,   0.04,  98.53,    nan,    nan,   1.00,  97.42,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
093,  0.01,  1.00,    nan,   0.04,  98.69,    nan,    nan,   1.00,  97.52,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
094,  0.01,  1.00,    nan,   0.04,  99.14,    nan,    nan,   1.00,  98.41,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
095,  0.01,  1.00,    nan,   0.04,  99.71,    nan,    nan,   1.00,  98.68,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
096,  0.01,  1.00,    nan,   0.04, 100.57,    nan,    nan,   1.00, 101.08,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
097,  0.01,  1.00,    nan,   0.04,  92.91,    nan,    nan,   1.00,  93.78,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
098,  0.01,  1.00,    nan,   0.04,  93.83,    nan,    nan,   1.00,  94.19,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
099,  0.01,  1.00,    nan,   0.04,  94.97,    nan,    nan,   1.00,  94.83,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
100,  0.01,  1.00,    nan,   0.04,  94.54,    nan,    nan,   1.00,  94.19,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
101,  0.01,  1.00,    nan,   0.04,  94.87,    nan,    nan,   1.00,  94.85,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
102,  0.01,  1.00,    nan,   0.04,  94.89,    nan,    nan,   1.00,  95.51,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
103,  0.01,  1.00,    nan,   0.04,  94.98,    nan,    nan,   1.00,  94.60,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
104,  0.01,  1.00,    nan,   0.04,  95.01,    nan,    nan,   1.00,  96.34,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
105,  0.01,  1.00,    nan,   0.04,  96.66,    nan,    nan,   1.00,  94.70,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
106,  0.01,  1.00,    nan,   0.04,  93.24,    nan,    nan,   1.00,  94.37,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
107,  0.01,  1.00,    nan,   0.04,  87.88,    nan,    nan,   1.00,  88.63,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
108,  0.01,  1.00,    nan,   0.04,  89.64,    nan,    nan,   1.00,  91.79,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
109,  0.01,  1.00,    nan,   0.04,  91.80,    nan,    nan,   1.00,  92.25,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
110,  0.01,  1.00,    nan,   0.04,  91.87,    nan,    nan,   1.00,  93.23,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
111,  0.01,  1.00,    nan,   0.04,  92.38,    nan,    nan,   1.00,  93.26,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
112,  0.01,  1.00,    nan,   0.03,  91.26,    nan,    nan,   1.00,  91.36,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
113,  0.01,  1.00,    nan,   0.03,  89.86,    nan,    nan,   1.00,  89.60,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
114,  0.01,  1.00,    nan,   0.03,  84.55,    nan,    nan,   1.00,  85.36,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
115,  0.01,  1.00,    nan,   0.03,  87.27,    nan,    nan,   1.00,  87.76,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
116,  0.01,  1.00,    nan,   0.03,  88.09,    nan,    nan,   1.00,  88.46,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
117,  0.01,  1.00,    nan,   0.03,  85.92,    nan,    nan,   1.00,  86.39,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
118,  0.01,  1.00,    nan,   0.03,  87.23,    nan,    nan,   1.00,  87.74,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
119,  0.01,  1.00,    nan,   0.03,  88.29,    nan,    nan,   1.00,  89.24,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
120,  0.01,  1.00,    nan,   0.03,  69.83,    nan,    nan,   1.00,  68.30,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
121,  0.01,  1.00,    nan,   0.03,  85.40,    nan,    nan,   1.00,  86.16,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
122,  0.01,  1.00,    nan,   0.03,  84.36,    nan,    nan,   1.00,  85.41,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
123,  0.01,  1.00,    nan,   0.02,  89.17,    nan,    nan,   1.00,  90.52,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
124,  0.01,  1.00,    nan,   0.02,  86.03,    nan,    nan,   1.00,  90.34,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
125,  0.01,  1.00,    nan,   0.02,  83.78,    nan,    nan,   1.00,  84.46,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
126,  0.01,  1.00,    nan,   0.02,  83.26,    nan,    nan,   1.00,  84.36,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
127,  0.01,  1.00,    nan,   0.02, 105.31,    nan,    nan,   1.00, 101.94,e,4.0,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.2.dot
001,  0.02,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
002,  0.02,  1.00,    nan,    nan,  14.95,    nan,    nan,    nan,  13.97,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
003,  0.02,  1.00,    nan,  88.76,  48.51,    nan,    nan, 356.17,  48.19,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
004,  0.02,  1.00,    nan,  50.55,  61.88,    nan,    nan, 222.03,  60.22,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
005,  0.02,  1.00,    nan,  31.97,  70.06,    nan,    nan, 142.14,  69.83,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
006,  0.02,  1.00,    nan,  22.37, 101.00,    nan,    nan,  98.73,  99.99,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
007,  0.02,  1.00,    nan,  16.40,  84.55,    nan,    nan,  79.99,  82.33,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
008,  0.02,  1.00,    nan,  12.77, 110.96,    nan,    nan,  63.21, 106.49,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
009,  0.02,  1.00,    nan,  10.32, 106.50,    nan,    nan,  48.41, 105.02,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
010,  0.02,  1.00,    nan,   8.30, 112.12,    nan,    nan,  35.58, 109.93,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
011,  0.02,  1.00,    nan,   6.97,  99.55,    nan,    nan,  35.58,  99.24,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
012,  0.02,  1.00,    nan,   5.85,  84.72,    nan,    nan,  24.72,  85.03,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
013,  0.02,  1.00,    nan,   4.88,  90.57,    nan,    nan,  24.72,  88.21,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
014,  0.02,  1.00,    nan,   4.32,  93.07,    nan,    nan,  24.72,  91.78,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
015,  0.02,  1.00,    nan,   3.83,  84.73,    nan,    nan,  15.83,  84.46,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
016,  0.02,  1.00,    nan,   3.39,  88.52,    nan,    nan,  15.83,  89.04,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
017,  0.02,  1.00,    nan,   3.00, 112.69,    nan,    nan,  15.83, 112.59,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
018,  0.02,  1.00,    nan,   2.64,  99.74,    nan,    nan,  15.83,  99.02,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
019,  0.02,  1.00,    nan,   2.32,  91.87,    nan,    nan,   8.92,  90.67,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
020,  0.02,  1.00,    nan,   2.23,  88.28,    nan,41800.92,   8.92,  88.33,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
021,  0.02,  1.00,    nan,   1.96,  88.54,    nan,    nan,   8.92,  87.97,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
022,  0.02,  1.00,    nan,   1.89,  87.84,    nan,    nan,   8.92,  88.06,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
023,  0.02,  1.00,    nan,   1.65,  88.38,    nan,    nan,   8.92,  86.97,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
024,  0.02,  1.00,    nan,   1.59, 100.97,    nan,    nan,   8.92, 101.82,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
025,  0.02,  1.00,    nan,   1.38,  99.55,    nan,    nan,   8.92,  99.35,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
026,  0.02,  1.00,    nan,   1.34,  98.72,    nan,    nan,   8.92,  97.63,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
027,  0.02,  1.00,    nan,   1.30,  89.30,    nan,    nan,   8.92,  90.21,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
028,  0.02,  1.00,    nan,   1.12,  88.75,    nan,    nan,   8.92,  88.54,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
029,  0.02,  1.00,    nan,   1.09,  83.52,    nan,    nan,   3.97,  83.19,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
030,  0.02,  1.00,    nan,   1.05,  90.54,    nan,    nan,   3.97,  90.50,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
031,  0.02,  1.00,    nan,   0.92,  91.61,    nan,    nan,   3.97,  91.87,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
032,  0.02,  1.00,    nan,   0.89,  91.42,    nan,    nan,   3.97,  92.38,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
033,  0.02,  1.00,    nan,   0.85,  84.78,    nan,    nan,   3.97,  84.27,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
034,  0.02,  1.00,    nan,   0.83,  86.15,    nan,    nan,   3.97,  85.95,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
035,  0.02,  1.00,    nan,   0.74,  44.04,    nan,    nan,   3.97,  42.27,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
036,  0.02,  1.00,    nan,   0.71,  42.97,    nan,    nan,   3.97,  43.08,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
037,  0.02,  1.00,    nan,   0.68,  43.49,    nan,    nan,   3.97,  44.00,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
038,  0.02,  1.00,    nan,   0.65,  46.50,    nan,    nan,   3.97,  46.83,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
039,  0.02,  1.00,    nan,   0.64,  43.84,    nan,    nan,   3.97,  43.82,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
040,  0.02,  1.00,    nan,   0.62,  40.27,    nan,    nan,   3.97,  43.79,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
041,  0.02,  1.00,    nan,   0.56,  43.23,    nan,    nan,   3.97,  43.05,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
042,  0.02,  1.00,    nan,   0.54,  42.83,    nan,    nan,   3.97,  42.19,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
043,  0.02,  1.00,    nan,   0.52,  42.87,    nan,    nan,   3.97,  43.57,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
044,  0.02,  1.00,    nan,   0.49,  44.07,    nan,    nan,   3.97,  44.74,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
045,  0.02,  1.00,    nan,   0.48,  47.61,    nan,    nan,   3.97,  44.79,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
046,  0.02,  1.00,    nan,   0.47,  89.50,    nan,    nan,   3.97,  89.40,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
047,  0.02,  1.00,    nan,   0.47,  88.45,    nan,    nan,   3.97,  87.89,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
048,  0.02,  1.00,    nan,   0.46,  87.35,    nan,    nan,   3.97,  86.96,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
049,  0.02,  1.00,    nan,   0.41,  91.87,    nan,    nan,   3.97,  91.27,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
050,  0.02,  1.00,    nan,   0.39,  88.30,    nan,    nan,   3.97,  88.81,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
051,  0.02,  1.00,    nan,   0.37,  87.13,    nan,    nan,   3.97,  86.75,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
052,  0.02,  1.00,    nan,   0.36,  91.77,    nan,    nan,   3.97,  92.11,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
053,  0.02,  1.00,    nan,   0.35,  91.69,    nan,    nan,   3.97,  92.05,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
054,  0.02,  1.00,    nan,   0.34,  92.24,    nan,    nan,   3.97,  92.56,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
055,  0.02,  1.00,    nan,   0.34,  91.94,    nan,    nan,   3.97,  90.44,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
056,  0.02,  1.00,    nan,   0.33,  88.58,    nan,    nan,   3.97,  87.91,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
057,  0.02,  1.00,    nan,   0.33,  98.07,    nan,    nan,   1.00,  99.29,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
058,  0.02,  1.00,    nan,   0.32,  98.35,    nan,    nan,   1.00,  98.15,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
059,  0.02,  1.00,    nan,   0.32,  94.07,    nan,    nan,   1.00,  95.50,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
060,  0.02,  1.00,    nan,   0.31,  95.07,    nan,    nan,   1.00,  95.66,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
061,  0.02,  1.00,    nan,   0.31,  93.51,    nan,    nan,   1.00,  93.46,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
062,  0.02,  1.00,    nan,   0.27,  94.10,    nan,    nan,   1.00,  94.64,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
063,  0.02,  1.00,    nan,   0.26,  92.21,    nan,    nan,   1.00,  93.16,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
064,  0.02,  1.00,    nan,   0.25,  93.09,    nan,    nan,   1.00,  91.14,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
065,  0.02,  1.00,    nan,   0.24,  91.37,    nan,    nan,   1.00,  91.70,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
066,  0.02,  1.00,    nan,   0.23,  92.55,    nan,    nan,   1.00,  94.00,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
067,  0.02,  1.00,    nan,   0.23,  94.33,    nan,    nan,   1.00,  95.50,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
068,  0.02,  1.00,    nan,   0.23,  97.73,    nan,    nan,   1.00,  97.30,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
069,  0.02,  1.00,    nan,   0.23,  93.29,    nan,    nan,   1.00,  93.79,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
070,  0.02,  1.00,    nan,   0.22,  93.67,    nan,    nan,   1.00,  95.16,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
071,  0.02,  1.00,    nan,   0.22,  88.95,    nan,    nan,   1.00,  90.18,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
072,  0.02,  1.00,    nan,   0.22,  91.91,    nan,    nan,   1.00,  93.71,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
073,  0.02,  1.00,    nan,   0.22,  88.93,    nan,    nan,   1.00,  92.48,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
074,  0.02,  1.00,    nan,   0.22,  91.48,    nan,    nan,   1.00,  92.14,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
075,  0.02,  1.00,    nan,   0.21,  89.51,    nan,    nan,   1.00,  91.02,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
076,  0.02,  1.00,    nan,   0.21,  94.82,    nan,    nan,   1.00,  95.76,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
077,  0.02,  1.00,    nan,   0.21,  98.34,    nan,    nan,   1.00,  99.81,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
078,  0.02,  1.00,    nan,   0.20,  97.25,    nan,    nan,   1.00,  98.12,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
079,  0.02,  1.00,    nan,   0.20, 106.25,    nan,    nan,   1.00, 106.69,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
080,  0.02,  1.00,    nan,   0.20,  96.10,    nan,    nan,   1.00,  97.25,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
081,  0.02,  1.00,    nan,   0.19, 101.73,    nan,    nan,   1.00, 103.39,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
082,  0.02,  1.00,    nan,   0.18,  94.94,    nan,    nan,   1.00,  92.73,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
083,  0.02,  1.00,    nan,   0.16,  98.69,    nan,    nan,   1.00, 100.07,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
084,  0.02,  1.00,    nan,   0.16,  99.55,    nan,    nan,   1.00, 100.75,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
085,  0.02,  1.00,    nan,   0.15,  94.86,    nan,    nan,   1.00,  96.43,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
086,  0.02,  1.00,    nan,   0.15, 100.66,    nan,    nan,   1.00, 102.66,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
087,  0.02,  1.00,    nan,   0.14, 102.56,    nan,    nan,   1.00, 104.83,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
088,  0.02,  1.00,    nan,   0.14, 102.56,    nan,    nan,   1.00, 102.90,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
089,  0.02,  1.00,    nan,   0.14,  45.56,    nan,    nan,   1.00,  45.45,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
090,  0.02,  1.00,    nan,   0.14,  44.23,    nan,    nan,   1.00,  45.38,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
091,  0.02,  1.00,    nan,   0.14,  42.89,    nan,    nan,   1.00,  43.98,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
092,  0.02,  1.00,    nan,   0.14,  44.34,    nan,    nan,   1.00,  44.48,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
093,  0.02,  1.00,    nan,   0.13,  42.59,    nan,    nan,   1.00,  44.89,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
094,  0.02,  1.00,    nan,   0.13,  94.35,    nan,    nan,   1.00,  94.70,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
095,  0.02,  1.00,    nan,   0.13,  97.63,    nan,    nan,   1.00,  97.47,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
096,  0.02,  1.00,    nan,   0.13,  97.29,    nan,    nan,   1.00,  97.02,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
097,  0.02,  1.00,    nan,   0.13,  95.67,    nan,    nan,   1.00,  96.99,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
098,  0.02,  1.00,    nan,   0.12,  47.18,    nan,    nan,   1.00,  46.66,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
099,  0.02,  1.00,    nan,   0.12, 101.56,    nan,    nan,   1.00, 102.18,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
100,  0.02,  1.00,    nan,   0.12, 102.32,    nan,    nan,   1.00, 102.57,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
101,  0.02,  1.00,    nan,   0.12, 102.85,    nan,    nan,   1.00, 102.72,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
102,  0.02,  1.00,    nan,   0.12, 106.87,    nan,    nan,   1.00, 104.30,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
103,  0.02,  1.00,    nan,   0.12, 101.42,    nan,    nan,   1.00, 103.68,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
104,  0.02,  1.00,    nan,   0.12, 101.70,    nan,    nan,   1.00, 103.89,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
105,  0.02,  1.00,    nan,   0.12, 102.87,    nan,    nan,   1.00, 104.67,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
106,  0.02,  1.00,    nan,   0.12,  98.18,    nan,    nan,   1.00,  98.77,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
107,  0.02,  1.00,    nan,   0.12,  97.72,    nan,    nan,   1.00,  99.38,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
108,  0.02,  1.00,    nan,   0.12,  94.10,    nan,    nan,   1.00,  94.92,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
109,  0.02,  1.00,    nan,   0.12,  97.91,    nan,    nan,   1.00,  97.74,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
110,  0.02,  1.00,    nan,   0.12,  97.18,    nan,    nan,   1.00,  98.37,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
111,  0.02,  1.00,    nan,   0.12,  96.73,    nan,    nan,   1.00,  99.23,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
112,  0.02,  1.00,    nan,   0.11,  97.09,    nan,    nan,   1.00,  97.63,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
113,  0.02,  1.00,    nan,   0.11,  92.61,    nan,    nan,   1.00,  93.75,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
114,  0.02,  1.00,    nan,   0.11,  94.27,    nan,    nan,   1.00,  96.38,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
115,  0.02,  1.00,    nan,   0.11,  95.05,    nan,    nan,   1.00,  95.69,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
116,  0.02,  1.00,    nan,   0.11,  95.46,    nan,    nan,   1.00,  96.62,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
117,  0.02,  1.00,    nan,   0.11,  97.36,    nan,    nan,   1.00,  97.43,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
118,  0.02,  1.00,    nan,   0.11,  94.96,    nan,    nan,   1.00,  96.10,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
119,  0.02,  1.00,    nan,   0.11,  93.80,    nan,    nan,   1.00,  95.60,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
120,  0.02,  1.00,    nan,   0.10,  93.95,    nan,    nan,   1.00,  97.22,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
121,  0.02,  1.00,    nan,   0.10,  95.75,    nan,    nan,   1.00,  95.86,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
122,  0.02,  1.00,    nan,   0.10,  50.11,    nan,    nan,   1.00,  51.54,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
123,  0.02,  1.00,    nan,   0.09,  94.75,    nan,    nan,   1.00,  97.49,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
124,  0.02,  1.00,    nan,   0.09,  91.28,    nan,    nan,   1.00,  92.23,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
125,  0.02,  1.00,    nan,   0.09,  86.97,    nan,    nan,   1.00,  93.46,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
126,  0.02,  1.00,    nan,   0.09,  93.36,    nan,    nan,   1.00,  94.51,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
127,  0.02,  1.00,    nan,   0.08, 105.60,    nan,    nan,   1.00, 105.28,e,4.2,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.0.dot
001,  0.04,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
002,  0.04,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
003,  0.04,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
004,  0.04,  1.00,    nan,    nan,  14.58,    nan,    nan,    nan,  22.74,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
005,  0.04,  1.00,    nan,  70.63,  50.20,    nan,    nan, 285.06,  51.33,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
006,  0.04,  1.00,    nan,  49.48,  78.48,    nan,    nan, 193.36,  86.97,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
007,  0.04,  1.00,    nan,  36.32,  97.79,    nan,    nan, 142.09, 116.56,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
008,  0.04,  1.00,    nan,  28.33, 107.96,    nan,    nan, 119.41, 125.20,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
009,  0.04,  1.00,    nan,  22.90,  89.34,    nan,    nan,  98.70,  99.20,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
010,  0.04,  1.00,    nan,  18.45,  98.70,    nan,    nan,  79.96, 103.12,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
011,  0.04,  1.00,    nan,  15.52,  91.92,    nan,    nan,  63.19,  92.56,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
012,  0.04,  1.00,    nan,  13.04, 111.42,    nan,    nan,  48.39, 107.83,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
013,  0.04,  1.00,    nan,  10.90, 114.26,    nan,    nan,  48.39, 108.68,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
014,  0.04,  1.00,    nan,   9.66, 128.07,    nan,    nan,  35.57, 125.68,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
015,  0.04,  1.00,    nan,   8.56, 110.64,    nan,    nan,  35.57, 111.01,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
016,  0.04,  1.00,    nan,   7.59, 110.13,    nan,    nan,  35.57, 114.88,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
017,  0.04,  1.00,    nan,   6.72, 106.31,    nan,    nan,  24.71, 112.40,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
018,  0.04,  1.00,    nan,   5.94, 103.50,    nan,    nan,  24.71, 106.19,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
019,  0.04,  1.00,    nan,   5.24, 103.23,    nan,    nan,  24.71, 104.83,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
020,  0.04,  1.00,    nan,   4.99, 110.37,    nan,40892.47,  24.71, 110.68,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
021,  0.04,  1.00,    nan,   4.44, 107.86,    nan,    nan,  15.83, 109.86,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
022,  0.04,  1.00,    nan,   4.23, 115.81,    nan,    nan,  15.83, 109.71,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
023,  0.04,  1.00,    nan,   3.76, 106.47,    nan,    nan,  15.83, 106.12,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
024,  0.04,  1.00,    nan,   3.56, 116.46,    nan,    nan,  15.83, 109.78,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
025,  0.04,  1.00,    nan,   3.19, 106.72,    nan,    nan,  15.83, 104.15,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
026,  0.04,  1.00,    nan,   3.00, 139.53,    nan,    nan,  15.83, 113.33,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
027,  0.04,  1.00,    nan,   2.91, 111.72,    nan,    nan,  15.83, 112.67,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
028,  0.04,  1.00,    nan,   2.62, 133.03,    nan,    nan,   8.91, 116.55,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
029,  0.04,  1.00,    nan,   2.44, 115.97,    nan,    nan,   8.91, 109.08,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
030,  0.04,  1.00,    nan,   2.38, 119.80,    nan,    nan,   8.91, 110.34,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
031,  0.04,  1.00,    nan,   2.13, 103.55,    nan,    nan,   8.91, 103.37,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
032,  0.04,  1.00,    nan,   1.98, 110.47,    nan,    nan,   8.91, 107.55,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
033,  0.04,  1.00,    nan,   1.94, 112.80,    nan,    nan,   8.91, 109.10,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
034,  0.04,  1.00,    nan,   1.89, 109.54,    nan,    nan,   8.91, 104.93,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
035,  0.04,  1.00,    nan,   1.72, 112.78,    nan,    nan,   8.91, 109.50,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
036,  0.04,  1.00,    nan,   1.66, 110.76,    nan,    nan,   8.91, 110.09,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
037,  0.04,  1.00,    nan,   1.52, 111.17,    nan,    nan,   8.91, 110.52,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
038,  0.04,  1.00,    nan,   1.49, 111.61,    nan,    nan,   8.91, 115.10,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
039,  0.04,  1.00,    nan,   1.46, 108.42,    nan,    nan,   8.91, 109.77,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
040,  0.04,  1.00,    nan,   1.43, 115.99,    nan,    nan,   8.91, 117.73,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
041,  0.04,  1.00,    nan,   1.33, 123.84,    nan,    nan,   8.91, 105.94,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
042,  0.04,  1.00,    nan,   1.29, 125.78,    nan,    nan,   3.97, 116.63,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
043,  0.04,  1.00,    nan,   1.16, 103.02,    nan,    nan,   3.97, 105.56,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
044,  0.04,  1.00,    nan,   1.12,  54.98,    nan,    nan,   3.97,  51.29,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
045,  0.04,  1.00,    nan,   1.10,  53.53,    nan,    nan,   3.97,  48.68,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
046,  0.04,  1.00,    nan,   1.09, 106.93,    nan,    nan,   3.97, 113.28,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
047,  0.04,  1.00,    nan,   1.07, 111.54,    nan,    nan,   3.97, 111.23,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
048,  0.04,  1.00,    nan,   1.05, 104.99,    nan,    nan,   3.97, 110.81,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
049,  0.04,  1.00,    nan,   0.97,  47.00,    nan,    nan,   3.97,  50.67,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
050,  0.04,  1.00,    nan,   0.93,  48.76,    nan,    nan,   3.97,  50.28,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
051,  0.04,  1.00,    nan,   0.88, 116.48,    nan,    nan,   3.97, 126.31,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
052,  0.04,  1.00,    nan,   0.82, 112.33,    nan,    nan,   3.97, 119.94,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
053,  0.04,  1.00,    nan,   0.81,  47.45,    nan,    nan,   3.97,  48.67,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
054,  0.04,  1.00,    nan,   0.80,  46.64,    nan,    nan,   3.97,  50.11,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
055,  0.04,  1.00,    nan,   0.79,  44.81,    nan,    nan,   3.97,  47.00,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
056,  0.04,  1.00,    nan,   0.78,  49.31,    nan,    nan,   3.97,  47.79,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
057,  0.04,  1.00,    nan,   0.77,  46.32,    nan,    nan,   3.97,  50.68,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
058,  0.04,  1.00,    nan,   0.76,  46.77,    nan,    nan,   3.97,  49.97,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
059,  0.04,  1.00,    nan,   0.75, 105.38,    nan,    nan,   3.97, 107.14,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
060,  0.04,  1.00,    nan,   0.73, 106.07,    nan,    nan,   3.97, 114.74,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
061,  0.04,  1.00,    nan,   0.72, 114.39,    nan,    nan,   3.97, 116.23,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
062,  0.04,  1.00,    nan,   0.65, 104.43,    nan,    nan,   3.97, 109.90,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
063,  0.04,  1.00,    nan,   0.64, 110.64,    nan,    nan,   3.97, 116.29,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
064,  0.04,  1.00,    nan,   0.57, 112.11,    nan,    nan,   3.97, 108.61,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
065,  0.04,  1.00,    nan,   0.56, 100.41,    nan,    nan,   3.97, 102.61,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
066,  0.04,  1.00,    nan,   0.55, 105.45,    nan,    nan,   3.97, 110.53,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
067,  0.04,  1.00,    nan,   0.55, 107.36,    nan,    nan,   3.97, 115.93,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
068,  0.04,  1.00,    nan,   0.54, 118.35,    nan,    nan,   3.97, 143.40,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
069,  0.04,  1.00,    nan,   0.54, 106.05,    nan,    nan,   3.97, 110.99,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
070,  0.04,  1.00,    nan,   0.53, 116.06,    nan,    nan,   3.97, 112.49,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
071,  0.04,  1.00,    nan,   0.53, 105.85,    nan,    nan,   3.97, 108.08,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
072,  0.04,  1.00,    nan,   0.52,  90.13,    nan,    nan,   3.97,  89.94,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
073,  0.04,  1.00,    nan,   0.51,  49.27,    nan,    nan,   3.97,  47.23,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
074,  0.04,  1.00,    nan,   0.51, 119.45,    nan,    nan,   3.97, 113.39,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
075,  0.04,  1.00,    nan,   0.50,  46.59,    nan,    nan,   3.97,  47.65,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
076,  0.04,  1.00,    nan,   0.50, 106.91,    nan,    nan,   3.97, 106.22,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
077,  0.04,  1.00,    nan,   0.49,  47.06,    nan,    nan,   3.97,  46.57,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
078,  0.04,  1.00,    nan,   0.49,  47.22,    nan,    nan,   3.97,  51.02,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
079,  0.04,  1.00,    nan,   0.48,  47.87,    nan,    nan,   3.97,  47.85,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
080,  0.04,  1.00,    nan,   0.47,  92.33,    nan,    nan,   3.97,  93.56,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
081,  0.04,  1.00,    nan,   0.47,  45.93,    nan,    nan,   3.97,  61.98,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
082,  0.04,  1.00,    nan,   0.43,  47.73,    nan,    nan,   3.97,  52.41,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
083,  0.04,  1.00,    nan,   0.41,  52.08,    nan,    nan,   3.97,  49.24,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
084,  0.04,  1.00,    nan,   0.40, 111.30,    nan,    nan,   1.00, 113.11,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
085,  0.04,  1.00,    nan,   0.39, 111.35,    nan,    nan,   1.00, 118.30,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
086,  0.04,  1.00,    nan,   0.36, 111.98,    nan,    nan,   1.00, 114.55,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
087,  0.04,  1.00,    nan,   0.34, 113.94,    nan,    nan,   1.00, 116.42,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
088,  0.04,  1.00,    nan,   0.33, 113.76,    nan,    nan,   1.00, 112.65,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
089,  0.04,  1.00,    nan,   0.33, 117.53,    nan,    nan,   1.00, 114.81,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
090,  0.04,  1.00,    nan,   0.32, 118.44,    nan,    nan,   1.00, 133.00,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
091,  0.04,  1.00,    nan,   0.32, 116.42,    nan,    nan,   1.00, 121.80,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
092,  0.04,  1.00,    nan,   0.31, 123.68,    nan,    nan,   1.00, 114.41,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
093,  0.04,  1.00,    nan,   0.31, 120.02,    nan,    nan,   1.00, 125.81,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
094,  0.04,  1.00,    nan,   0.31, 119.10,    nan,    nan,   1.00, 116.26,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
095,  0.04,  1.00,    nan,   0.31, 112.66,    nan,    nan,   1.00, 108.94,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
096,  0.04,  1.00,    nan,   0.31, 123.12,    nan,    nan,   1.00, 113.40,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
097,  0.04,  1.00,    nan,   0.31, 119.64,    nan,    nan,   1.00, 111.32,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
098,  0.04,  1.00,    nan,   0.31, 116.37,    nan,    nan,   1.00, 110.15,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
099,  0.04,  1.00,    nan,   0.31, 123.74,    nan,    nan,   1.00, 112.34,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
100,  0.04,  1.00,    nan,   0.31, 111.95,    nan,    nan,   1.00, 112.72,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
101,  0.04,  1.00,    nan,   0.30, 118.95,    nan,    nan,   1.00, 111.90,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
102,  0.04,  1.00,    nan,   0.30, 123.67,    nan,    nan,   1.00, 112.00,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
103,  0.04,  1.00,    nan,   0.30, 120.18,    nan,    nan,   1.00, 115.38,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
104,  0.04,  1.00,    nan,   0.30, 116.54,    nan,    nan,   1.00, 116.42,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
105,  0.04,  1.00,    nan,   0.30, 117.24,    nan,    nan,   1.00, 123.67,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
106,  0.04,  1.00,    nan,   0.29, 103.83,    nan,    nan,   1.00, 115.20,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
107,  0.04,  1.00,    nan,   0.29, 107.19,    nan,    nan,   1.00, 125.30,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
108,  0.04,  1.00,    nan,   0.29, 108.77,    nan,    nan,   1.00, 115.68,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
109,  0.04,  1.00,    nan,   0.28, 104.15,    nan,    nan,   1.00, 130.49,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
110,  0.04,  1.00,    nan,   0.28,  99.84,    nan,    nan,   1.00, 106.96,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
111,  0.04,  1.00,    nan,   0.28, 108.19,    nan,    nan,   1.00, 111.75,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
112,  0.04,  1.00,    nan,   0.27, 114.91,    nan,    nan,   1.00, 118.54,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
113,  0.04,  1.00,    nan,   0.27, 108.37,    nan,    nan,   1.00, 112.72,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
114,  0.04,  1.00,    nan,   0.27, 101.01,    nan,    nan,   1.00, 119.67,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
115,  0.04,  1.00,    nan,   0.26, 103.14,    nan,    nan,   1.00, 117.95,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
116,  0.04,  1.00,    nan,   0.26, 102.40,    nan,    nan,   1.00, 110.90,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
117,  0.04,  1.00,    nan,   0.25, 103.81,    nan,    nan,   1.00, 115.60,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
118,  0.04,  1.00,    nan,   0.25,  96.94,    nan,    nan,   1.00, 106.33,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
119,  0.04,  1.00,    nan,   0.25,  98.65,    nan,    nan,   1.00, 107.54,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
120,  0.04,  1.00,    nan,   0.24, 100.82,    nan,    nan,   1.00, 113.03,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
121,  0.04,  1.00,    nan,   0.24,  99.07,    nan,    nan,   1.00, 114.08,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
122,  0.04,  1.00,    nan,   0.24,  96.47,    nan,    nan,   1.00, 104.67,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
123,  0.04,  1.00,    nan,   0.21, 103.03,    nan,    nan,   1.00, 114.29,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
124,  0.04,  1.00,    nan,   0.20, 105.19,    nan,    nan,   1.00, 118.21,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
125,  0.04,  1.00,    nan,   0.20, 102.09,    nan,    nan,   1.00, 115.76,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
126,  0.04,  1.00,    nan,   0.19, 127.75,    nan,    nan,   1.00, 147.53,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
127,  0.04,  1.00,    nan,   0.19, 126.95,    nan,    nan,   1.00, 106.20,e,4.4,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.4.dot
001,  0.06,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
002,  0.06,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
003,  0.06,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
004,  0.06,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
005,  0.06,  1.00,    nan,    nan,  14.37,    nan,    nan,    nan,  13.97,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
006,  0.06,  1.00,    nan,  67.67,  46.17,    nan,    nan, 285.04,  46.41,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
007,  0.06,  1.00,    nan,  49.67,  48.87,    nan,    nan, 221.94,  49.13,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
008,  0.06,  1.00,    nan,  38.70,  87.64,    nan,    nan, 166.73,  89.21,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
009,  0.06,  1.00,    nan,  31.26,  88.60,    nan,    nan, 119.40,  87.90,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
010,  0.06,  1.00,    nan,  25.19,  85.32,    nan,    nan,  98.69,  85.86,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
011,  0.06,  1.00,    nan,  21.19,  98.17,    nan,    nan,  79.95,  98.86,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
012,  0.06,  1.00,    nan,  17.78,  84.25,    nan,    nan,  79.95,  84.65,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
013,  0.06,  1.00,    nan,  14.87,  95.17,    nan,    nan,  63.19,  96.35,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
014,  0.06,  1.00,    nan,  13.18, 100.27,    nan,    nan,  63.19, 100.22,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
015,  0.06,  1.00,    nan,  11.66, 103.00,    nan,    nan,  48.39, 103.07,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
016,  0.06,  1.00,    nan,  10.34,  96.70,    nan,    nan,  48.39,  97.68,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
017,  0.06,  1.00,    nan,   9.17,  99.63,    nan,    nan,  35.56,  97.25,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
018,  0.06,  1.00,    nan,   8.09,  95.90,    nan,    nan,  35.56,  97.33,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
019,  0.06,  1.00,    nan,   7.11,  96.85,    nan,    nan,  35.56,  96.71,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
020,  0.06,  1.00,    nan,   6.83,  86.10,    nan,40926.38,  24.71,  86.64,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
021,  0.06,  1.00,    nan,   6.00, 112.72,    nan,    nan,  24.71, 110.43,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
022,  0.06,  1.00,    nan,   5.78, 123.10,    nan,    nan,  24.71, 122.39,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
023,  0.06,  1.00,    nan,   5.06, 108.15,    nan,    nan,  24.71, 108.84,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
024,  0.06,  1.00,    nan,   4.89,  93.41,    nan,    nan,  24.71,  95.62,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
025,  0.06,  1.00,    nan,   4.26,  94.34,    nan,    nan,  15.83,  97.57,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
026,  0.06,  1.00,    nan,   4.14, 101.16,    nan,    nan,  15.83, 101.30,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
027,  0.06,  1.00,    nan,   3.99,  96.84,    nan,    nan,  15.83,  96.81,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
028,  0.06,  1.00,    nan,   3.46,  97.28,    nan,    nan,  15.83,  97.22,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
029,  0.06,  1.00,    nan,   3.37,  92.89,    nan,    nan,  15.83,  92.77,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
030,  0.06,  1.00,    nan,   3.27,  94.58,    nan,    nan,  15.83,  95.20,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
031,  0.06,  1.00,    nan,   2.80,  97.74,    nan,    nan,  15.83,  98.12,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
032,  0.06,  1.00,    nan,   2.73,  97.95,    nan,    nan,  15.83,  97.79,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
033,  0.06,  1.00,    nan,   2.67,  97.00,    nan,    nan,   8.91,  99.71,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
034,  0.06,  1.00,    nan,   2.61,  92.45,    nan,    nan,   8.91,  93.59,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
035,  0.06,  1.00,    nan,   2.21,  92.19,    nan,    nan,   8.91,  92.84,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
036,  0.06,  1.00,    nan,   2.15,  88.93,    nan,    nan,   8.91,  90.95,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
037,  0.06,  1.00,    nan,   2.11, 117.27,    nan,    nan,   8.91, 119.99,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
038,  0.06,  1.00,    nan,   2.06, 120.22,    nan,    nan,   8.91, 120.38,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
039,  0.06,  1.00,    nan,   2.03, 118.95,    nan,    nan,   8.91, 120.51,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
040,  0.06,  1.00,    nan,   1.97, 120.55,    nan,    nan,   8.91, 121.55,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
041,  0.06,  1.00,    nan,   1.68, 121.81,    nan,    nan,   8.91, 121.50,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
042,  0.06,  1.00,    nan,   1.60, 121.53,    nan,    nan,   8.91, 122.56,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
043,  0.06,  1.00,    nan,   1.58, 123.11,    nan,    nan,   8.91, 123.37,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
044,  0.06,  1.00,    nan,   1.55,  94.85,    nan,    nan,   8.91,  96.63,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
045,  0.06,  1.00,    nan,   1.53,  96.15,    nan,    nan,   8.91,  97.53,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
046,  0.06,  1.00,    nan,   1.50,  95.68,    nan,    nan,   8.91,  96.34,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
047,  0.06,  1.00,    nan,   1.48,  88.46,    nan,    nan,   8.91,  92.09,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
048,  0.06,  1.00,    nan,   1.44,  91.38,    nan,    nan,   8.91,  93.53,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
049,  0.06,  1.00,    nan,   1.24,  97.16,    nan,    nan,   3.97,  98.04,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
050,  0.06,  1.00,    nan,   1.19,  97.22,    nan,    nan,   3.97,  98.09,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
051,  0.06,  1.00,    nan,   1.14,  94.43,    nan,    nan,   3.97,  95.36,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
052,  0.06,  1.00,    nan,   1.12,  83.40,    nan,    nan,   3.97,  84.22,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
053,  0.06,  1.00,    nan,   1.11,  85.03,    nan,    nan,   3.97,  85.42,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
054,  0.06,  1.00,    nan,   1.10,  85.90,    nan,    nan,   3.97,  87.31,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
055,  0.06,  1.00,    nan,   1.08,  88.90,    nan,    nan,   3.97,  89.39,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
056,  0.06,  1.00,    nan,   1.07,  89.90,    nan,    nan,   3.97,  91.10,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
057,  0.06,  1.00,    nan,   1.05,  90.60,    nan,    nan,   3.97,  90.47,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
058,  0.06,  1.00,    nan,   1.04,  84.74,    nan,    nan,   3.97,  85.18,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
059,  0.06,  1.00,    nan,   1.02, 103.08,    nan,    nan,   3.97, 103.50,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
060,  0.06,  1.00,    nan,   1.00, 103.59,    nan,    nan,   3.97, 102.86,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
061,  0.06,  1.00,    nan,   0.99,  89.94,    nan,    nan,   3.97,  91.14,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
062,  0.06,  1.00,    nan,   0.85,  91.20,    nan,    nan,   3.97,  92.19,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
063,  0.06,  1.00,    nan,   0.78,  89.81,    nan,    nan,   3.97,  91.32,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
064,  0.06,  1.00,    nan,   0.76,  91.11,    nan,    nan,   3.97,  90.80,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
065,  0.06,  1.00,    nan,   0.75,  91.32,    nan,    nan,   3.97,  92.89,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
066,  0.06,  1.00,    nan,   0.74,  87.40,    nan,    nan,   3.97,  87.76,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
067,  0.06,  1.00,    nan,   0.73,  87.54,    nan,    nan,   3.97,  87.95,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
068,  0.06,  1.00,    nan,   0.72,  87.64,    nan,    nan,   3.97,  88.73,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
069,  0.06,  1.00,    nan,   0.72,  87.88,    nan,    nan,   3.97,  89.39,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
070,  0.06,  1.00,    nan,   0.71,  88.66,    nan,    nan,   3.97,  90.43,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
071,  0.06,  1.00,    nan,   0.70,  87.63,    nan,    nan,   3.97,  88.15,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
072,  0.06,  1.00,    nan,   0.70,  93.08,    nan,    nan,   3.97,  93.41,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
073,  0.06,  1.00,    nan,   0.69,  90.28,    nan,    nan,   3.97,  92.41,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
074,  0.06,  1.00,    nan,   0.68,  88.56,    nan,    nan,   3.97,  90.05,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
075,  0.06,  1.00,    nan,   0.68,  92.39,    nan,    nan,   3.97,  92.93,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
076,  0.06,  1.00,    nan,   0.67,  89.63,    nan,    nan,   3.97,  90.81,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
077,  0.06,  1.00,    nan,   0.66,  91.74,    nan,    nan,   3.97,  91.68,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
078,  0.06,  1.00,    nan,   0.65,  94.37,    nan,    nan,   3.97,  95.21,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
079,  0.06,  1.00,    nan,   0.64,  94.53,    nan,    nan,   3.97,  95.50,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
080,  0.06,  1.00,    nan,   0.64,  89.69,    nan,    nan,   3.97,  92.42,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
081,  0.06,  1.00,    nan,   0.62,  77.21,    nan,    nan,   3.97,  77.92,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
082,  0.06,  1.00,    nan,   0.56,  91.57,    nan,    nan,   3.97,  92.40,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
083,  0.06,  1.00,    nan,   0.53,  97.15,    nan,    nan,   3.97,  97.85,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
084,  0.06,  1.00,    nan,   0.49,  98.69,    nan,    nan,   3.97,  98.44,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
085,  0.06,  1.00,    nan,   0.48,  98.37,    nan,    nan,   3.97,  99.10,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
086,  0.06,  1.00,    nan,   0.47,  97.70,    nan,    nan,   3.97,  98.22,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
087,  0.06,  1.00,    nan,   0.45,  97.42,    nan,    nan,   3.97,  99.72,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
088,  0.06,  1.00,    nan,   0.45,  98.12,    nan,    nan,   3.97,  99.24,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
089,  0.06,  1.00,    nan,   0.44,  97.28,    nan,    nan,   3.97, 103.63,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
090,  0.06,  1.00,    nan,   0.43,  94.31,    nan,    nan,   3.97,  95.70,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
091,  0.06,  1.00,    nan,   0.43, 100.82,    nan,    nan,   3.97,  99.68,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
092,  0.06,  1.00,    nan,   0.42,  96.86,    nan,    nan,   3.97,  97.14,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
093,  0.06,  1.00,    nan,   0.42,  95.79,    nan,    nan,   3.97,  97.94,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
094,  0.06,  1.00,    nan,   0.42,  94.05,    nan,    nan,   3.97,  95.49,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
095,  0.06,  1.00,    nan,   0.42, 114.43,    nan,    nan,   3.97, 115.86,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
096,  0.06,  1.00,    nan,   0.41,  95.95,    nan,    nan,   3.97,  97.92,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
097,  0.06,  1.00,    nan,   0.41,  97.55,    nan,    nan,   3.97,  99.20,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
098,  0.06,  1.00,    nan,   0.41,  99.77,    nan,    nan,   1.00,  99.16,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
099,  0.06,  1.00,    nan,   0.40,  99.08,    nan,    nan,   1.00, 100.11,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
100,  0.06,  1.00,    nan,   0.40,  99.39,    nan,    nan,   1.00, 101.50,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
101,  0.06,  1.00,    nan,   0.40,  95.89,    nan,    nan,   1.00,  94.62,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
102,  0.06,  1.00,    nan,   0.40,  96.17,    nan,    nan,   1.00,  97.05,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
103,  0.06,  1.00,    nan,   0.40,  96.16,    nan,    nan,   1.00,  97.71,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
104,  0.06,  1.00,    nan,   0.39,  96.59,    nan,    nan,   1.00,  97.05,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
105,  0.06,  1.00,    nan,   0.39,  96.97,    nan,    nan,   1.00,  98.08,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
106,  0.06,  1.00,    nan,   0.39,  97.11,    nan,    nan,   1.00,  97.55,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
107,  0.06,  1.00,    nan,   0.39,  98.92,    nan,    nan,   1.00,  97.81,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
108,  0.06,  1.00,    nan,   0.39,  97.00,    nan,    nan,   1.00,  97.74,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
109,  0.06,  1.00,    nan,   0.38,  98.35,    nan,    nan,   1.00,  99.07,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
110,  0.06,  1.00,    nan,   0.38,  98.11,    nan,    nan,   1.00,  99.59,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
111,  0.06,  1.00,    nan,   0.38,  98.42,    nan,    nan,   1.00,  97.44,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
112,  0.06,  1.00,    nan,   0.37,  98.83,    nan,    nan,   1.00, 100.40,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
113,  0.06,  1.00,    nan,   0.37,  96.97,    nan,    nan,   1.00,  97.37,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
114,  0.06,  1.00,    nan,   0.36, 103.13,    nan,    nan,   1.00, 102.92,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
115,  0.06,  1.00,    nan,   0.36,  51.06,    nan,    nan,   1.00,  51.28,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
116,  0.06,  1.00,    nan,   0.35,  80.53,    nan,    nan,   1.00,  81.98,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
117,  0.06,  1.00,    nan,   0.35,  79.99,    nan,    nan,   1.00,  80.05,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
118,  0.06,  1.00,    nan,   0.34,  91.47,    nan,    nan,   1.00,  91.54,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
119,  0.06,  1.00,    nan,   0.34,  92.56,    nan,    nan,   1.00,  94.11,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
120,  0.06,  1.00,    nan,   0.33,  91.92,    nan,    nan,   1.00,  92.56,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
121,  0.06,  1.00,    nan,   0.32,  90.85,    nan,    nan,   1.00,  90.74,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
122,  0.06,  1.00,    nan,   0.32,  92.81,    nan,    nan,   1.00,  93.02,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
123,  0.06,  1.00,    nan,   0.28,  94.91,    nan,    nan,   1.00,  95.76,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
124,  0.06,  1.00,    nan,   0.28,  96.04,    nan,    nan,   1.01,  96.66,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
125,  0.06,  1.00,    nan,   0.27,  96.46,    nan,    nan,   1.01,  97.03,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
126,  0.06,  1.00,    nan,   0.26, 106.12,    nan,    nan,   1.01, 102.92,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
127,  0.06,  1.00,    nan,   0.26, 106.49,    nan,    nan,   1.01, 108.80,e,4.6,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.3.dot
001,  0.08,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
002,  0.08,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
003,  0.08,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
004,  0.08,  1.00,    nan,    nan,    nan,    nan,    nan,    nan,    nan,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
005,  0.08,  1.00,    nan,    nan,  14.56,    nan,    nan,    nan,  14.61,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
006,  0.08,  1.00,    nan,  88.70,  45.34,    nan,    nan, 355.98,  45.24,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
007,  0.08,  1.00,    nan,  65.04,  47.17,    nan,    nan, 285.01,  46.21,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
008,  0.08,  1.00,    nan,  50.74,  50.03,    nan,    nan, 221.92,  51.31,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
009,  0.08,  1.00,    nan,  41.03,  74.13,    nan,    nan, 166.71,  74.17,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
010,  0.08,  1.00,    nan,  33.01, 108.42,    nan,    nan, 142.07, 107.89,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
011,  0.08,  1.00,    nan,  27.78, 113.81,    nan,    nan, 119.39, 114.98,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
012,  0.08,  1.00,    nan,  23.31,  92.54,    nan,    nan,  98.68,  95.13,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
013,  0.08,  1.00,    nan,  19.44,  88.10,    nan,    nan,  79.95,  87.30,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
014,  0.08,  1.00,    nan,  17.25,  92.71,    nan,    nan,  79.95,  93.07,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
015,  0.08,  1.00,    nan,  15.31, 117.56,    nan,    nan,  63.18, 118.49,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
016,  0.08,  1.00,    nan,  13.56, 112.21,    nan,    nan,  63.18, 112.09,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
017,  0.08,  1.00,    nan,  11.98,  95.00,    nan,    nan,  48.39,  94.86,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
018,  0.08,  1.00,    nan,  10.57,  87.85,    nan,    nan,  48.39,  86.70,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
019,  0.08,  1.00,    nan,   9.29,  96.87,    nan,    nan,  35.56,  99.53,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
020,  0.08,  1.00,    nan,   8.94, 121.33,    nan,41215.19,  35.56, 120.96,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
021,  0.08,  1.00,    nan,   7.85, 124.92,    nan,    nan,  35.56, 125.27,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
022,  0.08,  1.00,    nan,   7.58, 109.71,    nan,    nan,  35.56, 111.39,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
023,  0.08,  1.00,    nan,   6.61, 112.16,    nan,    nan,  24.71, 112.57,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
024,  0.08,  1.00,    nan,   6.40, 115.23,    nan,    nan,  24.71, 116.14,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
025,  0.08,  1.00,    nan,   5.58, 114.76,    nan,    nan,  24.71, 114.66,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
026,  0.08,  1.00,    nan,   5.37, 113.12,    nan,    nan,  24.71, 113.96,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
027,  0.08,  1.00,    nan,   5.22, 111.63,    nan,    nan,  24.71, 112.58,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
028,  0.08,  1.00,    nan,   4.50, 125.33,    nan,    nan,  24.71, 126.02,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
029,  0.08,  1.00,    nan,   4.38, 125.60,    nan,    nan,  15.83, 124.32,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
030,  0.08,  1.00,    nan,   4.27, 123.52,    nan,    nan,  15.83, 123.06,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
031,  0.08,  1.00,    nan,   3.74, 113.08,    nan,    nan,  15.83, 112.63,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
032,  0.08,  1.00,    nan,   3.53, 110.71,    nan,    nan,  15.83, 112.83,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
033,  0.08,  1.00,    nan,   3.46, 107.19,    nan,    nan,  15.83, 106.62,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
034,  0.08,  1.00,    nan,   3.38,  97.57,    nan,    nan,  15.83,  96.69,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
035,  0.08,  1.00,    nan,   3.00, 112.42,    nan,    nan,  15.83, 108.64,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
036,  0.08,  1.00,    nan,   2.81, 105.88,    nan,    nan,  15.83, 105.70,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
037,  0.08,  1.00,    nan,   2.72,  94.75,    nan,    nan,  15.83,  99.94,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
038,  0.08,  1.00,    nan,   2.68,  94.27,    nan,    nan,   8.91,  95.76,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
039,  0.08,  1.00,    nan,   2.62,  93.29,    nan,    nan,   8.91,  94.74,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
040,  0.08,  1.00,    nan,   2.57,  92.68,    nan,    nan,   8.91,  96.47,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
041,  0.08,  1.00,    nan,   2.25,  94.55,    nan,    nan,   8.91,  98.31,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
042,  0.08,  1.00,    nan,   2.13,  91.05,    nan,    nan,   8.91,  92.89,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
043,  0.08,  1.00,    nan,   2.05,  97.45,    nan,    nan,   8.91,  98.54,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
044,  0.08,  1.00,    nan,   2.02,  96.82,    nan,    nan,   8.91,  97.48,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
045,  0.08,  1.00,    nan,   1.98,  95.00,    nan,    nan,   8.91,  97.95,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
046,  0.08,  1.00,    nan,   1.95, 109.22,    nan,    nan,   8.91, 109.64,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
047,  0.08,  1.00,    nan,   1.91,  86.54,    nan,    nan,   8.91,  86.42,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
048,  0.08,  1.00,    nan,   1.88,  89.87,    nan,    nan,   8.91,  90.31,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
049,  0.08,  1.00,    nan,   1.68,  92.10,    nan,    nan,   8.91,  91.59,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
050,  0.08,  1.00,    nan,   1.60,  98.07,    nan,    nan,   8.91, 101.52,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
051,  0.08,  1.00,    nan,   1.48,  95.05,    nan,    nan,   8.91,  98.92,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
052,  0.08,  1.00,    nan,   1.46,  97.95,    nan,    nan,   8.91,  97.13,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
053,  0.08,  1.00,    nan,   1.44,  94.60,    nan,    nan,   8.91,  96.07,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
054,  0.08,  1.00,    nan,   1.42,  94.57,    nan,    nan,   8.91,  94.11,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
055,  0.08,  1.00,    nan,   1.41,  96.36,    nan,    nan,   8.91,  96.00,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
056,  0.08,  1.00,    nan,   1.39,  94.24,    nan,    nan,   8.91,  96.77,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
057,  0.08,  1.00,    nan,   1.37,  92.58,    nan,    nan,   3.97,  93.99,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
058,  0.08,  1.00,    nan,   1.35,  99.64,    nan,    nan,   3.97, 100.92,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
059,  0.08,  1.00,    nan,   1.33,  76.08,    nan,    nan,   3.97,  76.33,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
060,  0.08,  1.00,    nan,   1.31, 100.04,    nan,    nan,   3.97, 100.64,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
061,  0.08,  1.00,    nan,   1.29, 101.79,    nan,    nan,   3.97, 100.37,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
062,  0.08,  1.00,    nan,   1.12, 100.18,    nan,    nan,   3.97, 101.31,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
063,  0.08,  1.00,    nan,   1.05, 107.36,    nan,    nan,   3.97, 100.88,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
064,  0.08,  1.00,    nan,   0.97, 101.67,    nan,    nan,   3.97, 101.47,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
065,  0.08,  1.00,    nan,   0.96,  99.59,    nan,    nan,   3.97,  99.62,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
066,  0.08,  1.00,    nan,   0.95,  96.11,    nan,    nan,   3.97,  95.45,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
067,  0.08,  1.00,    nan,   0.94,  95.59,    nan,    nan,   3.97,  96.62,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
068,  0.08,  1.00,    nan,   0.93,  96.88,    nan,    nan,   3.97,  97.72,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
069,  0.08,  1.00,    nan,   0.93, 109.82,    nan,    nan,   3.97, 110.62,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
070,  0.08,  1.00,    nan,   0.92, 110.82,    nan,    nan,   3.97, 110.93,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
071,  0.08,  1.00,    nan,   0.91, 101.27,    nan,    nan,   3.97, 100.89,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
072,  0.08,  1.00,    nan,   0.90, 128.93,    nan,    nan,   3.97, 125.97,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
073,  0.08,  1.00,    nan,   0.89,  93.08,    nan,    nan,   3.97,  95.13,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
074,  0.08,  1.00,    nan,   0.89,  94.61,    nan,    nan,   3.97,  97.69,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
075,  0.08,  1.00,    nan,   0.88,  96.67,    nan,    nan,   3.97,  97.53,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
076,  0.08,  1.00,    nan,   0.87,  94.73,    nan,    nan,   3.97,  95.88,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
077,  0.08,  1.00,    nan,   0.86, 107.06,    nan,    nan,   3.97, 107.18,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
078,  0.08,  1.00,    nan,   0.85, 100.27,    nan,    nan,   3.97, 102.65,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
079,  0.08,  1.00,    nan,   0.84, 100.02,    nan,    nan,   3.97,  97.44,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
080,  0.08,  1.00,    nan,   0.84,  91.51,    nan,    nan,   3.97,  91.80,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
081,  0.08,  1.00,    nan,   0.83,  87.11,    nan,    nan,   3.97,  87.64,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
082,  0.08,  1.00,    nan,   0.72,  96.11,    nan,    nan,   3.97,  97.49,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
083,  0.08,  1.00,    nan,   0.70,  92.75,    nan,    nan,   3.97,  93.63,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
084,  0.08,  1.00,    nan,   0.65,  89.49,    nan,    nan,   3.97,  91.93,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
085,  0.08,  1.00,    nan,   0.59,  98.29,    nan,    nan,   3.97,  96.78,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
086,  0.08,  1.00,    nan,   0.58,  70.34,    nan,    nan,   3.97,  69.56,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
087,  0.08,  1.00,    nan,   0.58,  94.15,    nan,    nan,   3.97,  93.86,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
088,  0.08,  1.00,    nan,   0.57,  97.24,    nan,    nan,   3.97,  97.92,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
089,  0.08,  1.00,    nan,   0.57,  97.32,    nan,    nan,   3.97,  97.91,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
090,  0.08,  1.00,    nan,   0.57,  93.92,    nan,    nan,   3.97,  95.66,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
091,  0.08,  1.00,    nan,   0.57,  96.16,    nan,    nan,   3.97,  96.67,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
092,  0.08,  1.00,    nan,   0.56,  94.19,    nan,    nan,   3.97,  96.38,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
093,  0.08,  1.00,    nan,   0.56,  95.97,    nan,    nan,   3.97,  95.77,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
094,  0.08,  1.00,    nan,   0.56,  94.63,    nan,    nan,   3.97,  97.39,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
095,  0.08,  1.00,    nan,   0.55,  96.82,    nan,    nan,   3.97,  96.63,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
096,  0.08,  1.00,    nan,   0.55,  92.84,    nan,    nan,   3.97,  95.05,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
097,  0.08,  1.00,    nan,   0.55,  96.17,    nan,    nan,   3.97,  97.31,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
098,  0.08,  1.00,    nan,   0.54,  94.18,    nan,    nan,   3.97,  96.34,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
099,  0.08,  1.00,    nan,   0.54,  95.46,    nan,    nan,   3.97,  95.79,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
100,  0.08,  1.00,    nan,   0.53,  96.06,    nan,    nan,   3.97,  96.37,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
101,  0.08,  1.00,    nan,   0.53,  97.41,    nan,    nan,   3.97,  98.60,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
102,  0.08,  1.00,    nan,   0.53,  97.34,    nan,    nan,   3.97,  99.10,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
103,  0.08,  1.00,    nan,   0.53,  98.08,    nan,    nan,   3.97, 100.75,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
104,  0.08,  1.00,    nan,   0.52,  99.55,    nan,    nan,   3.97, 101.02,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
105,  0.08,  1.00,    nan,   0.52, 101.34,    nan,    nan,   3.97, 100.72,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
106,  0.08,  1.00,    nan,   0.51, 100.58,    nan,    nan,   3.97, 100.87,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
107,  0.08,  1.00,    nan,   0.51, 103.43,    nan,    nan,   3.97, 102.84,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
108,  0.08,  1.00,    nan,   0.51,  99.69,    nan,    nan,   3.97, 102.04,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
109,  0.08,  1.00,    nan,   0.50,  85.65,    nan,    nan,   3.97,  86.94,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
110,  0.08,  1.00,    nan,   0.50,  85.06,    nan,    nan,   3.97,  85.82,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
111,  0.08,  1.00,    nan,   0.49,  86.13,    nan,    nan,   3.97,  89.26,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
112,  0.08,  1.00,    nan,   0.49,  91.45,    nan,    nan,   1.03,  94.07,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
113,  0.08,  1.00,    nan,   0.48,  95.87,    nan,    nan,   1.03,  97.15,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
114,  0.08,  1.00,    nan,   0.47,  95.37,    nan,    nan,   1.03,  96.46,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
115,  0.08,  1.00,    nan,   0.47,  95.39,    nan,    nan,   1.03,  95.66,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
116,  0.08,  1.00,    nan,   0.46,  52.49,    nan,    nan,   1.03,  53.28,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
117,  0.08,  1.00,    nan,   0.46,  49.87,    nan,    nan,   1.03,  51.08,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
118,  0.08,  1.00,    nan,   0.45,  48.74,    nan,    nan,   1.03,  49.75,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
119,  0.08,  1.00,    nan,   0.44,  49.64,    nan,    nan,   1.03,  50.65,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
120,  0.08,  1.00,    nan,   0.43,  73.50,    nan,    nan,   1.03,  73.97,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
121,  0.08,  1.00,    nan,   0.43,  93.30,    nan,    nan,   1.03,  93.66,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
122,  0.08,  1.00,    nan,   0.42,  93.93,    nan,    nan,   1.03,  94.15,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
123,  0.08,  1.00,    nan,   0.37,  95.60,    nan,    nan,   1.03,  96.07,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
124,  0.08,  1.00,    nan,   0.36,  94.07,    nan,    nan,   1.03,  92.88,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
125,  0.08,  1.00,    nan,   0.35,  93.07,    nan,    nan,   1.03,  94.19,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
126,  0.08,  1.00,    nan,   0.35, 103.97,    nan,    nan,   1.03, 106.98,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot
127,  0.08,  1.00,    nan,   0.34, 103.97,    nan,    nan,   1.03, 104.36,e,4.8,inputFiles/Pegasus/TransfPegasus/GENOME/GENOME.n.1000.1.dot

